Deep Generative Models that Solve PDEs: Distributed Computing for Training Large Data-Free Models

Recent progress in scientific machine learning (SciML) has opened up the possibility of training novel neural network architectures that solve complex partial differential equations (PDEs). Several (nearly data free) approaches have been recently reported that successfully solve PDEs, with examples including deep feed forward networks, generative networks, and deep encoder-decoder networks. However, practical adoption of these approaches is limited by the difficulty in training these models, especially to make predictions at large output resolutions ($\geq 1024 \times 1024$). Here we report on a software framework for data parallel distributed deep learning that resolves the twin challenges of training these large SciML models - training in reasonable time as well as distributing the storage requirements. Our framework provides several out of the box functionality including (a) loss integrity independent of number of processes, (b) synchronized batch normalization, and (c) distributed higher-order optimization methods. We show excellent scalability of this framework on both cloud as well as HPC clusters, and report on the interplay between bandwidth, network topology and bare metal vs cloud. We deploy this approach to train generative models of sizes hitherto not possible, showing that neural PDE solvers can be viably trained for practical applications. We also demonstrate that distributed higher-order optimization methods are $2-3\times$ faster than stochastic gradient-based methods and provide minimal convergence drift with higher batch-size.

==> batch-sz-exp-0064-lbfgs-log_processed_bs_16.txt <==
89.9129    1    4    1.13247    4.02532
182.582    2    4    0.724489    4.69932
273.774    3    4    0.505005    2.11486
368.11    4    4    0.442568    1.54783
460.688    5    4    0.413527    1.16559
551.646    6    4    0.395335    0.69396
647.566    7    4    0.388585    0.906611
740.425    8    4    0.385195    0.493565
836.206    9    4    0.382842    0.628458
930.211    10    4    0.379784    0.494304
1024.53    11    4    0.37784    0.5813
1120.31    12    4    0.375932    0.566751
1211.24    13    4    0.373219    0.551317
1302.09    14    4    0.37085    0.44739
1396.38    15    4    0.3688    0.440559
1488.92    16    4    0.367611    0.768548
1583.16    17    4    0.364905    0.556224
1678.89    18    4    0.363312    0.427836
1769.98    19    4    0.36198    0.946812
1865.87    20    4    0.360998    0.351595
1966.45    21    4    0.360121    0.440724
2060.36    22    4    0.359629    0.446092
2156.29    23    4    0.35866    0.44276
2250.71    24    4    0.357671    0.435434
2343.24    25    4    0.356984    0.510161
2444.2    26    4    0.35543    0.657059
2541.74    27    4    0.3554    0.346055
2637.36    28    4    0.355809    0.961556
2731.64    29    4    0.355479    0.521655
2826.05    30    4    0.35512    0.588855
2920.03    31    4    0.353532    0.826115
3017.61    32    4    0.352568    0.805303
3114.96    33    4    0.351928    0.370544
3207.28    34    4    0.351854    0.559782
3307.97    35    4    0.350278    0.278076
3407.15    36    4    0.35094    0.577845
3504.85    37    4    0.349797    0.376495
3597.7    38    4    0.350189    0.402197


==> batch-sz-exp-0064-lbfgs-log_processed_bs_32.txt <==
56.1071    1    2    3.35923    15.2116
118.552    2    2    1.14947    7.74474
176.726    3    2    0.814117    3.85399
234.844    4    2    0.64758    5.17801
292.987    5    2    0.501632    2.33119
351.355    6    2    0.430285    1.70338
409.378    7    2    0.394125    1.28573
467.739    8    2    0.370692    0.604179
528.045    9    2    0.356298    0.8445
584.204    10    2    0.348154    0.767963
642.484    11    2    0.340857    0.403258
702.675    12    2    0.338545    0.333357
764.901    13    2    0.337797    0.230452
825.368    14    2    0.337064    0.833215
883.332    15    2    0.33656    0.305888
943.789    16    2    0.334543    0.397415
1002.19    17    2    0.333503    0.183115
1064.54    18    2    0.332883    0.205174
1126.73    19    2    0.330828    0.160898
1187.08    20    2    0.330434    0.311111
1245.13    21    2    0.330288    0.216075
1305.54    22    2    0.330166    0.308457
1365.68    23    2    0.329869    0.187089
1428.03    24    2    0.329741    0.64167
1490.53    25    2    0.329646    0.259599
1552.96    26    2    0.328841    0.220448
1613.26    27    2    0.328296    0.183413
1673.8    28    2    0.328437    0.21595
1734.01    29    2    0.327727    0.207097
1796.53    30    2    0.327956    0.246484
1861.18    31    2    0.327668    0.634738
1923.66    32    2    0.326634    0.364395
1985.97    33    2    0.325876    0.159089
2048.24    34    2    0.324886    0.255496
2106.45    35    2    0.323805    0.153635
2168.53    36    2    0.323138    0.261694
2226.48    37    2    0.322883    0.400875
2284.62    38    2    0.322866    0.171688
2351.13    39    2    0.322875    0.231808
2411.22    40    2    0.322519    0.310084
2473.65    41    2    0.322055    0.115888
2534.09    42    2    0.321791    0.175346
2598.77    43    2    0.321648    0.196974
2659.05    44    2    0.321531    0.255804
2721.61    45    2    0.321348    0.217399
2777.59    46    2    0.321458    0.25713
2838.02    47    2    0.321389    0.263219
2896.13    48    2    0.320853    0.227964
2958.62    49    2    0.320266    0.161992
3021    50    2    0.320709    0.390009
3079.24    51    2    0.320933    0.184449
3139.84    52    2    0.320366    0.226046
3200.18    53    2    0.319896    0.355373
3260.46    54    2    0.319654    0.171413
3322.94    55    2    0.319587    0.383559
3383.37    56    2    0.319357    0.473551
3441.5    57    2    0.319076    0.187905
3503.96    58    2    0.318462    0.0935622
3566.29    59    2    0.318527    0.348218


==> batch-sz-exp-0064-lbfgs-log_processed_bs_64.txt <==
40.6088    1    1    7.39549    12.078
84.6764    2    1    2.73412    14.0666
125.021    3    1    1.44309    10.6777
168.334    4    1    1.02374    2.84427
208.583    5    1    0.887445    2.53457
252.142    6    1    0.79118    1.75225
295.794    7    1    0.729993    1.40302
339.929    8    1    0.645645    2.90387
383.701    9    1    0.528687    1.76345
424.591    10    1    0.478431    4.5169
465.322    11    1    0.445023    0.868559
508.972    12    1    0.421941    0.825277
552.861    13    1    0.402267    1.20361
599.923    14    1    0.388407    1.74832
640.44    15    1    0.375685    0.585138
684.077    16    1    0.367119    0.508118
724.151    17    1    0.359006    0.543419
764.91    18    1    0.353151    0.660747
805.596    19    1    0.347934    0.727476
845.824    20    1    0.343382    0.478689
888.904    21    1    0.339534    0.667218
929.292    22    1    0.336171    0.261977
969.801    23    1    0.333445    0.312712
1013.76    24    1    0.330996    0.365271
1054.02    25    1    0.328801    0.347792
1094.21    26    1    0.327049    0.53128
1134.46    27    1    0.325141    0.23104
1178.15    28    1    0.323536    0.236458
1221.94    29    1    0.322107    0.317953
1262.06    30    1    0.320545    0.205151
1305.68    31    1    0.319214    0.223788
1345.96    32    1    0.318045    0.266743
1385.91    33    1    0.316935    0.221069
1425.87    34    1    0.315828    0.180577
1466.1    35    1    0.314686    0.206173
1506.26    36    1    0.313838    0.183496
1549.78    37    1    0.312856    0.305999
1590.14    38    1    0.311962    0.172682
1630.77    39    1    0.311064    0.209631
1674.52    40    1    0.310279    0.21487
1718.23    41    1    0.309559    0.45026
1758.62    42    1    0.308867    0.140087
1802.33    43    1    0.308151    0.274235
1842.88    44    1    0.307477    0.148766
1883.14    45    1    0.306794    0.230216
1923.58    46    1    0.306193    0.14607
1963.7    47    1    0.305595    0.0977211
2003.95    48    1    0.305113    0.179194
2044.06    49    1    0.304543    0.255083
2087.87    50    1    0.304098    0.311894
2127.9    51    1    0.30362    0.124957
2171.13    52    1    0.303155    0.15012
2211.38    53    1    0.302739    0.161404
2251.64    54    1    0.302319    0.108414
2291.76    55    1    0.301877    0.153006
2331.85    56    1    0.301498    0.0923306
2375.03    57    1    0.301098    0.184027
2415.31    58    1    0.300732    0.138408
2455.67    59    1    0.300378    0.451047
2499.08    60    1    0.300017    0.0999412
2539.54    61    1    0.299654    0.100854
2583.21    62    1    0.299271    0.144853
2623.68    63    1    0.298897    0.187953
2663.79    64    1    0.298544    0.0894009
2707.11    65    1    0.298204    0.105852
2747.53    66    1    0.297856    0.290173
2787.82    67    1    0.297512    0.0754223
2828.29    68    1    0.297158    0.164417
2871.89    69    1    0.296796    0.129612
2912.1    70    1    0.296455    0.441943
2955.71    71    1    0.296086    0.108539
2995.93    72    1    0.295714    0.375195
3036.59    73    1    0.295334    0.119605
3076.68    74    1    0.295015    0.125701
3117.11    75    1    0.294692    0.115254
3157.29    76    1    0.294354    0.297474
3197.53    77    1    0.294    0.101967
3237.87    78    1    0.293676    0.129243
3281.31    79    1    0.293334    0.149828
3321.78    80    1    0.292948    0.132558
3362.51    81    1    0.292599    0.376376
3403.07    82    1    0.292232    0.0966215
3443.7    83    1    0.291826    0.116949
3483.75    84    1    0.291467    0.203507
3523.75    85    1    0.291114    0.153851
3567.33    86    1    0.290747    0.120469


==> batch-sz-exp-0064-lbfgs-log_processed_bs_8.txt <==
142.976    1    8    0.685517    2.07937
288.403    2    8    0.428626    1.74534
435.818    3    8    0.394012    0.695149
586.928    4    8    0.378257    0.743058
735.891    5    8    0.368125    0.493186
880.888    6    8    0.36344    0.5541
1031.81    7    8    0.358239    1.04215
1179.28    8    8    0.353709    0.474388
1324.24    9    8    0.350779    0.633985
1468.03    10    8    0.348832    0.404995
1617.54    11    8    0.34638    0.461461
1761.59    12    8    0.344768    0.387
1913.73    13    8    0.343688    1.19259
2063.02    14    8    0.342438    0.359096
2209.26    15    8    0.341023    0.79967
2360.43    16    8    0.340294    0.634376
2505.44    17    8    0.339626    0.361685
2657.63    18    8    0.337725    0.265836
2807.68    19    8    0.336638    0.710135
2963.22    20    8    0.335433    0.245986
3109.12    21    8    0.335032    0.504328
3257.7    22    8    0.334678    0.772873
3406.28    23    8    0.334411    0.666101
3552.59    24    8    0.333007    0.288542


==> batch-sz-exp-0064-sgd-log_processed_bs_16.txt <==
5.56331    1    4    18.7113    106.934
10.9905    2    4    11.6395    65.5013
16.3075    3    4    9.70548    34.4217
21.7121    4    4    8.96969    23.3861
27.103    5    4    8.49851    19.7036
32.4876    6    4    8.09969    17.4272
37.8604    7    4    7.75478    15.8279
43.2273    8    4    7.41553    14.945
48.5526    9    4    7.07248    14.9348
53.879    10    4    6.7215    15.1444
59.3241    11    4    6.32828    16.4311
64.7462    12    4    5.84716    19.1162
70.1364    13    4    5.24623    21.7684
75.4806    14    4    4.56594    22.9453
80.8406    15    4    3.89587    23.2254
86.2698    16    4    3.34111    22.5953
91.6284    17    4    2.91634    18.1821
96.9783    18    4    2.61617    17.7173
102.345    19    4    2.41473    36.0877
107.663    20    4    2.21559    31.2975
113.006    21    4    2.03822    15.4667
118.389    22    4    1.94216    31.0406
123.815    23    4    1.81148    11.4151
129.216    24    4    1.74025    23.1096
134.604    25    4    1.65231    10.3021
139.988    26    4    1.59178    13.1889
145.36    27    4    1.53464    12.0522
150.623    28    4    1.48394    9.60836
155.966    29    4    1.44008    9.0543
161.341    30    4    1.39743    6.56516
166.785    31    4    1.36154    8.86449
172.238    32    4    1.32577    6.25753
177.594    33    4    1.29436    6.69056
182.941    34    4    1.26422    5.6717
188.295    35    4    1.23733    6.25819
193.695    36    4    1.21172    5.44752
199.088    37    4    1.18797    5.37358
204.434    38    4    1.1656    5.14442
209.846    39    4    1.14449    5.00254
215.175    40    4    1.12485    5.28738
220.397    41    4    1.10595    4.7479
225.658    42    4    1.08819    4.5287
230.948    43    4    1.07153    4.62809
236.289    44    4    1.05545    4.29667
241.699    45    4    1.04034    4.35158
247.01    46    4    1.02621    4.90899
252.241    47    4    1.01239    4.66449
257.547    48    4    0.99888    3.87343
262.834    49    4    0.986476    4.37593
268.219    50    4    0.974626    5.22999
273.62    51    4    0.962628    4.47983
278.918    52    4    0.951082    3.61793
284.243    53    4    0.941913    6.76891
289.561    54    4    0.934455    10.1063
295.013    55    4    0.924323    9.62778
300.312    56    4    0.911265    4.1398
305.636    57    4    0.905445    9.25778
311.025    58    4    0.91266    19.8528
316.443    59    4    0.91261    22.4408
321.814    60    4    0.881576    7.45718
327.152    61    4    0.90678    22.8493
332.485    62    4    0.938674    34.5625
337.835    63    4    0.888032    8.00291
343.217    64    4    0.925943    29.5019
348.609    65    4    0.881399    8.02547
353.947    66    4    0.920695    20.4458
359.233    67    4    0.880565    10.7461
364.68    68    4    0.864632    9.85311
370.047    69    4    0.843176    9.92722
375.36    70    4    0.838953    7.72821
380.681    71    4    0.824368    6.87458
386.024    72    4    0.816481    6.20143
391.324    73    4    0.813122    8.68411
396.615    74    4    0.796174    4.56125
401.976    75    4    0.789535    5.57773
407.259    76    4    0.788828    6.91157
412.53    77    4    0.776493    4.06907
417.883    78    4    0.770622    3.92055
423.265    79    4    0.764747    4.31086
428.577    80    4    0.758271    3.20095
433.959    81    4    0.753063    4.18744
439.367    82    4    0.747103    3.71122
444.677    83    4    0.740065    2.56256
449.957    84    4    0.734238    2.66602
455.385    85    4    0.729572    3.96294
460.657    86    4    0.723269    3.24634
465.98    87    4    0.717202    2.31594
471.359    88    4    0.711892    3.07813
476.708    89    4    0.706478    4.02307
482.005    90    4    0.701479    4.78977
487.317    91    4    0.69497    4.70275
492.713    92    4    0.687912    3.23778
497.995    93    4    0.680633    2.51952
503.345    94    4    0.677527    5.2901
508.659    95    4    0.678593    9.10695
513.912    96    4    0.677919    11.648
519.254    97    4    0.666393    9.93301
524.498    98    4    0.651873    4.59105
529.804    99    4    0.669062    13.8115
535.024    100    4    0.667068    15.8689
540.305    101    4    0.641764    8.68174
545.628    102    4    0.64669    11.6403
550.859    103    4    0.635047    12.5365
556.263    104    4    0.640488    16.4151
561.585    105    4    0.614078    5.52806
566.925    106    4    0.625062    15.2346
572.238    107    4    0.621221    17.4751
577.598    108    4    0.598682    6.0998
582.947    109    4    0.615837    17.947
588.255    110    4    0.592377    11.0192
593.597    111    4    0.59811    12.2977
598.975    112    4    0.584069    10.7476
604.309    113    4    0.581266    9.23238
609.67    114    4    0.58087    11.3567
614.98    115    4    0.564645    5.30343
620.334    116    4    0.573528    9.49468
625.668    117    4    0.558149    7.51411
631.021    118    4    0.556296    7.72966
636.364    119    4    0.551471    7.0507
641.658    120    4    0.55235    8.1457
647.227    121    4    0.546688    9.23015
652.607    122    4    0.537813    6.53589
657.934    123    4    0.538007    8.02929
663.288    124    4    0.532698    9.55651
668.696    125    4    0.537688    11.4884
674.009    126    4    0.520188    6.77604
679.402    127    4    0.530798    8.92058
684.732    128    4    0.532208    13.6039
690.033    129    4    0.518056    13.5501
695.42    130    4    0.50129    4.40936
700.766    131    4    0.512893    13.7057
706.126    132    4    0.510308    15.3873
711.534    133    4    0.486149    5.04614
716.924    134    4    0.496635    12.6511
722.237    135    4    0.498701    15.1214
727.623    136    4    0.480905    6.84867
733.008    137    4    0.48605    13.5432
738.381    138    4    0.487502    15.0631
743.718    139    4    0.471023    5.88381
749.036    140    4    0.482619    14.8734
754.352    141    4    0.469555    10.8255
759.713    142    4    0.466625    8.17367
765.058    143    4    0.472697    14.1714
770.376    144    4    0.458589    6.21859
775.693    145    4    0.460313    10.0971
780.969    146    4    0.463981    11.8409
786.355    147    4    0.449749    4.67126
791.678    148    4    0.459726    12.5542
797.02    149    4    0.449665    8.55523
802.324    150    4    0.450951    7.56942
807.685    151    4    0.448934    10.6094
813.081    152    4    0.444212    5.50979
818.456    153    4    0.446541    9.83676
823.839    154    4    0.445608    9.14889
829.114    155    4    0.437703    6.11413
834.468    156    4    0.446382    11.2074
839.822    157    4    0.435305    4.07694
845.195    158    4    0.437671    9.13873
850.647    159    4    0.443419    9.87552
855.913    160    4    0.435775    6.39517
861.227    161    4    0.439414    9.15114
866.552    162    4    0.436344    8.81918
871.901    163    4    0.443342    12.5722
877.178    164    4    0.439331    12.673
882.591    165    4    0.432144    6.64283
887.926    166    4    0.445302    15.6349
893.278    167    4    0.434034    12.2582
898.661    168    4    0.427597    6.04841
903.991    169    4    0.440517    15.4614
909.266    170    4    0.422271    9.26376
914.644    171    4    0.426945    8.89411
920.011    172    4    0.427795    12.8793
925.337    173    4    0.417979    6.18827
930.778    174    4    0.424255    11.6253
936.13    175    4    0.414007    8.54433
941.438    176    4    0.414136    7.67057
946.713    177    4    0.413267    10.1472
952.067    178    4    0.405358    4.10282
957.415    179    4    0.411768    9.81034
962.776    180    4    0.400722    5.0531
968.118    181    4    0.407179    7.44023
973.346    182    4    0.403919    7.75752
978.711    183    4    0.401121    4.6846
984.049    184    4    0.408582    7.97745
989.349    185    4    0.400166    6.60883
994.723    186    4    0.404385    5.48362
1000.05    187    4    0.40649    7.71828
1005.38    188    4    0.398036    6.64228
1010.75    189    4    0.402855    5.43668
1016.11    190    4    0.402497    8.5499
1021.46    191    4    0.39654    6.7014
1026.79    192    4    0.403774    6.52282
1032.1    193    4    0.398315    8.66129
1037.57    194    4    0.395626    7.08654
1042.97    195    4    0.404541    7.40414
1048.41    196    4    0.395285    8.78876
1053.75    197    4    0.397939    7.7259
1059.06    198    4    0.399777    6.16423
1064.42    199    4    0.397699    9.68986
1069.72    200    4    0.395985    7.58075
1075.05    201    4    0.395971    6.54224
1080.39    202    4    0.401407    11.3619
1085.8    203    4    0.389851    8.08015
1091.23    204    4    0.395697    7.48267
1096.6    205    4    0.396967    12.7251
1101.94    206    4    0.391899    8.38592
1107.32    207    4    0.387595    8.30157
1112.67    208    4    0.402469    14.4526
1118.03    209    4    0.382005    4.9483
1123.33    210    4    0.393993    11.1836
1128.68    211    4    0.39071    11.1213
1133.97    212    4    0.385295    5.13368
1139.28    213    4    0.388844    11.6247
1144.63    214    4    0.388181    7.82123
1149.95    215    4    0.383735    6.49734
1155.29    216    4    0.388521    10.1938
1160.61    217    4    0.38099    4.69521
1165.9    218    4    0.387067    8.88524
1171.17    219    4    0.38204    8.41183
1176.45    220    4    0.379038    4.65474
1181.84    221    4    0.383458    8.9454
1187.09    222    4    0.377673    4.5516
1192.47    223    4    0.379893    7.47792
1197.78    224    4    0.379058    7.48957
1203.13    225    4    0.376492    4.23546
1208.42    226    4    0.379333    7.80701
1213.79    227    4    0.374189    4.44106
1219.14    228    4    0.374882    5.74308
1224.58    229    4    0.377133    7.34378
1229.89    230    4    0.374355    4.69829
1235.24    231    4    0.374452    6.68361
1240.63    232    4    0.376861    6.45437
1246.05    233    4    0.373759    4.45659
1251.39    234    4    0.377368    8.19998
1256.65    235    4    0.373695    4.89704
1262.01    236    4    0.374771    5.76229
1267.32    237    4    0.377126    8.53333
1272.59    238    4    0.371183    5.68581
1277.92    239    4    0.373727    6.8353
1283.3    240    4    0.375423    7.70635
1288.63    241    4    0.375723    6.89519
1293.96    242    4    0.376418    8.00783
1299.34    243    4    0.37176    5.17812
1304.67    244    4    0.382428    8.96966
1310.04    245    4    0.381265    9.46686
1315.46    246    4    0.375919    5.5683
1320.78    247    4    0.381253    7.74695
1326.11    248    4    0.386849    9.778
1331.41    249    4    0.38446    10.2041
1336.71    250    4    0.372751    6.06701
1342.1    251    4    0.385201    11.2401
1347.47    252    4    0.385523    10.4693
1352.83    253    4    0.372062    6.32391
1358.19    254    4    0.384854    11.5557
1363.5    255    4    0.371962    7.48275
1368.89    256    4    0.381045    9.29596
1374.2    257    4    0.378382    9.15005
1379.52    258    4    0.3722    7.42454
1384.85    259    4    0.376875    8.7849
1390.2    260    4    0.373165    6.45059
1395.59    261    4    0.373575    7.34394
1400.9    262    4    0.381036    9.44759
1406.25    263    4    0.369234    4.83033
1411.54    264    4    0.37757    8.19091
1416.82    265    4    0.37704    8.20737
1422.12    266    4    0.365599    3.95608
1427.49    267    4    0.372846    9.1897
1432.84    268    4    0.365771    4.78844
1438.23    269    4    0.366518    6.66638
1443.57    270    4    0.368937    8.02328
1448.9    271    4    0.361452    3.46217
1454.2    272    4    0.367513    8.37137
1459.55    273    4    0.365944    5.89251
1464.88    274    4    0.361703    4.95118
1470.19    275    4    0.366247    7.73274
1475.47    276    4    0.36284    4.09274
1480.84    277    4    0.36428    6.96179
1486.14    278    4    0.366411    7.31642
1491.46    279    4    0.360248    3.5776
1496.81    280    4    0.363363    7.14122
1502.19    281    4    0.360028    4.50087
1507.48    282    4    0.360171    4.62688
1512.81    283    4    0.363776    7.44146
1518.2    284    4    0.357096    2.76362
1523.55    285    4    0.363202    6.74427
1528.83    286    4    0.360918    5.65626
1534.23    287    4    0.356077    3.24632
1539.59    288    4    0.363945    7.29523
1544.95    289    4    0.359436    4.69171
1550.34    290    4    0.356668    4.86798
1555.73    291    4    0.36345    7.70414
1561.09    292    4    0.357072    3.00492
1566.39    293    4    0.358656    6.94238
1571.82    294    4    0.362375    6.66014
1577.12    295    4    0.355974    3.74366
1582.46    296    4    0.359555    8.09872
1587.92    297    4    0.358935    5.25991
1593.32    298    4    0.356403    6.46566
1598.67    299    4    0.359704    7.97124
1604.05    300    4    0.356347    3.52195


==> batch-sz-exp-0064-sgd-log_processed_bs_32.txt <==
4.2385    1    2    26.4498    249.058
8.30095    2    2    18.3776    103.641
12.3568    3    2    13.9348    97.0025
16.3555    4    2    11.4261    62.1103
20.3076    5    2    10.2816    45.5197
24.3756    6    2    9.61688    33.7931
28.5045    7    2    9.18831    26.7847
32.4619    8    2    8.8743    23.3553
36.4484    9    2    8.60458    20.8077
40.5152    10    2    8.37212    20.4927
44.5888    11    2    8.15754    19.2572
48.613    12    2    7.96126    17.8782
52.6592    13    2    7.77546    17.5505
56.6637    14    2    7.58906    16.9116
60.7021    15    2    7.40549    16.1567
64.7636    16    2    7.22518    15.5819
68.8295    17    2    7.04587    15.5256
72.8246    18    2    6.86757    16.3916
76.8374    19    2    6.67988    16.5903
80.8879    20    2    6.47819    16.9291
84.8959    21    2    6.25426    17.2283
88.923    22    2    6.00891    18.0986
92.9443    23    2    5.73499    19.1991
97.0627    24    2    5.42964    20.9294
101.047    25    2    5.09393    22.0395
105.074    26    2    4.74423    22.4635
109.057    27    2    4.39564    23.325
113.047    28    2    4.05482    21.9816
117.065    29    2    3.74206    20.7699
121.035    30    2    3.46495    19.3735
125.037    31    2    3.22521    18.0972
129.011    32    2    3.0205    16.8243
133.036    33    2    2.84741    15.845
137.02    34    2    2.70105    14.8983
141.117    35    2    2.57393    14.1457
145.112    36    2    2.46103    13.7075
149.165    37    2    2.35928    13.2513
153.22    38    2    2.26686    12.6403
157.275    39    2    2.1831    11.9347
161.288    40    2    2.10838    11.5216
165.313    41    2    2.04092    10.998
169.379    42    2    1.97899    10.6807
173.423    43    2    1.9214    10.1364
177.453    44    2    1.8683    9.72609
181.463    45    2    1.81934    9.30117
185.471    46    2    1.77429    8.95857
189.51    47    2    1.73226    8.65776
193.588    48    2    1.69261    8.39034
197.677    49    2    1.65531    8.1183
201.674    50    2    1.62021    7.88407
205.762    51    2    1.58727    7.71986
209.764    52    2    1.55625    7.56355
213.778    53    2    1.52693    7.35516
217.824    54    2    1.49923    7.1453
221.87    55    2    1.47304    6.99194
225.882    56    2    1.44808    6.85131
229.915    57    2    1.42419    6.71
233.899    58    2    1.40147    6.57947
237.906    59    2    1.37991    6.45929
241.951    60    2    1.35939    6.32642
246.005    61    2    1.33976    6.19292
250.049    62    2    1.32093    6.08184
254.124    63    2    1.30292    5.9811
258.149    64    2    1.28574    5.87328
262.167    65    2    1.26932    5.76707
266.173    66    2    1.2536    5.67315
270.283    67    2    1.23855    5.57387
274.305    68    2    1.22408    5.47366
278.362    69    2    1.21012    5.38896
282.42    70    2    1.1967    5.29099
286.465    71    2    1.18385    5.18722
290.583    72    2    1.17151    5.09753
294.585    73    2    1.1596    5.01469
298.677    74    2    1.14811    4.91422
302.752    75    2    1.13702    4.83245
306.812    76    2    1.12631    4.74756
310.88    77    2    1.11591    4.66316
314.889    78    2    1.10583    4.58436
318.913    79    2    1.09605    4.50699
322.911    80    2    1.08653    4.42396
326.966    81    2    1.07727    4.34528
331.082    82    2    1.06827    4.27826
335.09    83    2    1.0595    4.21183
339.218    84    2    1.05094    4.15013
343.245    85    2    1.04256    4.09953
347.307    86    2    1.03434    4.0328
351.334    87    2    1.02628    3.97384
355.352    88    2    1.01836    3.92424
359.45    89    2    1.01066    3.8748
363.505    90    2    1.0032    3.82908
367.571    91    2    0.995953    3.77661
371.627    92    2    0.988897    3.72868
375.698    93    2    0.981978    3.67464
379.779    94    2    0.975189    3.62603
383.858    95    2    0.968539    3.58261
387.845    96    2    0.962037    3.53212
391.922    97    2    0.955683    3.49254
395.972    98    2    0.949479    3.45132
400.008    99    2    0.943406    3.40472
404.074    100    2    0.937462    3.35791
408.103    101    2    0.931665    3.32016
412.123    102    2    0.926003    3.28019
416.159    103    2    0.920452    3.23555
420.24    104    2    0.915007    3.19503
424.266    105    2    0.909682    3.15335
428.243    106    2    0.90448    3.11052
432.283    107    2    0.899379    3.07428
436.357    108    2    0.894377    3.03089
440.435    109    2    0.889493    2.99296
444.463    110    2    0.884692    2.95644
448.483    111    2    0.879972    2.91683
452.508    112    2    0.875346    2.88183
456.552    113    2    0.870819    2.84679
460.597    114    2    0.866385    2.81251
464.609    115    2    0.862028    2.78187
468.652    116    2    0.857746    2.74883
472.698    117    2    0.853526    2.71335
476.712    118    2    0.849371    2.68469
480.779    119    2    0.845267    2.65326
484.811    120    2    0.841227    2.62516
488.899    121    2    0.837252    2.59634
492.968    122    2    0.833348    2.56772
497.035    123    2    0.829517    2.54088
501.137    124    2    0.82576    2.51103
505.178    125    2    0.822069    2.48247
509.226    126    2    0.818431    2.45483
513.268    127    2    0.814841    2.43148
517.303    128    2    0.811287    2.40369
521.337    129    2    0.807774    2.37674
525.409    130    2    0.8043    2.35381
529.463    131    2    0.800871    2.33022
533.501    132    2    0.79749    2.30924
537.589    133    2    0.79415    2.29336
541.663    134    2    0.790847    2.28651
545.687    135    2    0.787574    2.26467
549.752    136    2    0.784339    2.23483
553.78    137    2    0.781135    2.21679
557.801    138    2    0.777946    2.19774
561.886    139    2    0.774768    2.19002
565.956    140    2    0.771598    2.19066
570.01    141    2    0.768413    2.15631
574.051    142    2    0.765233    2.17982
578.109    143    2    0.762068    2.22195
582.147    144    2    0.758873    2.11824
586.193    145    2    0.755816    2.58046
590.252    146    2    0.75291    3.44971
594.36    147    2    0.749614    2.75974
598.396    148    2    0.746749    3.54658
602.518    149    2    0.747421    9.73107
606.524    150    2    0.745459    10.7056
610.624    151    2    0.738469    4.45356
614.653    152    2    0.774546    28.5808
618.715    153    2    0.75335    19.8451
622.838    154    2    0.788184    32.3299
626.853    155    2    0.736925    11.9002
630.855    156    2    0.763614    23.4623
634.931    157    2    0.749598    20.9792
639.035    158    2    0.731707    13.337
643.034    159    2    0.718251    4.42752
647.106    160    2    0.715685    6.56181
651.231    161    2    0.71742    11.0959
655.283    162    2    0.717422    13.5024
659.285    163    2    0.712726    12.2219
663.334    164    2    0.70491    9.44807
667.337    165    2    0.697245    5.04832
671.392    166    2    0.691801    3.22923
675.485    167    2    0.688556    5.44718
679.478    168    2    0.686391    7.5891
683.501    169    2    0.68263    8.05771
687.565    170    2    0.677529    6.63668
691.601    171    2    0.671944    4.53325
695.647    172    2    0.667004    2.72247
699.662    173    2    0.663585    4.21006
703.751    174    2    0.660367    5.9908
707.732    175    2    0.656469    5.96034
711.83    176    2    0.651376    4.8524
715.864    177    2    0.646042    2.73634
719.863    178    2    0.641521    2.72556
723.868    179    2    0.637462    4.17232
727.954    180    2    0.633198    4.27164
732.018    181    2    0.62848    3.71407
736.09    182    2    0.62396    2.66512
740.086    183    2    0.619699    2.73773
744.139    184    2    0.615567    2.9668
748.193    185    2    0.611574    2.88168
752.289    186    2    0.607619    2.98458
756.383    187    2    0.603499    3.18586
760.401    188    2    0.598857    2.8694
764.399    189    2    0.594441    2.88683
768.475    190    2    0.59101    4.44847
772.553    191    2    0.587222    4.64832
776.612    192    2    0.582092    2.73126
780.681    193    2    0.584787    9.24936
784.698    194    2    0.587912    13.1979
788.761    195    2    0.572844    4.44124
792.811    196    2    0.600677    18.5838
796.834    197    2    0.566138    4.09016
800.88    198    2    0.575722    11.3494
804.948    199    2    0.568388    9.47568
808.996    200    2    0.555007    4.09452
813.077    201    2    0.554412    6.02929
817.088    202    2    0.55271    7.05585
821.074    203    2    0.54761    6.07558
825.091    204    2    0.541837    3.80727
829.084    205    2    0.540214    6.19696
833.132    206    2    0.536995    6.49808
837.188    207    2    0.530884    3.47251
841.199    208    2    0.52893    5.99402
845.211    209    2    0.526545    6.46567
849.276    210    2    0.521476    3.7072
853.314    211    2    0.51874    4.38181
857.399    212    2    0.516125    4.72186
861.44    213    2    0.51249    3.34464
865.481    214    2    0.510831    4.51379
869.511    215    2    0.507853    3.94382
873.506    216    2    0.505283    3.77909
877.489    217    2    0.503032    4.58832
881.563    218    2    0.499662    3.70073
885.558    219    2    0.498465    4.99586
889.572    220    2    0.495164    3.70561
893.584    221    2    0.494573    5.30734
897.661    222    2    0.492503    5.00253
901.685    223    2    0.491423    5.53843
905.665    224    2    0.488994    7.0412
909.661    225    2    0.486748    6.06478
913.786    226    2    0.488693    10.465
917.793    227    2    0.484039    7.45897
921.862    228    2    0.489449    12.7475
925.927    229    2    0.486187    11.9693
929.99    230    2    0.489777    13.4233
934.04    231    2    0.491294    16.6432
938.068    232    2    0.484696    12.3463
942.109    233    2    0.493627    17.8925
946.135    234    2    0.479157    10.7599
950.21    235    2    0.482693    15.219
954.243    236    2    0.473774    11.989
958.291    237    2    0.468598    7.83833
962.33    238    2    0.470813    11.8087
966.383    239    2    0.46503    8.81347
970.478    240    2    0.463792    7.80179
974.493    241    2    0.466404    11.5738
978.517    242    2    0.460976    8.4824
982.514    243    2    0.457733    6.15176
986.525    244    2    0.45913    9.08805
990.562    245    2    0.454817    5.87833
994.624    246    2    0.45353    6.50235
998.642    247    2    0.451177    6.91568
1002.67    248    2    0.446349    4.94173
1006.7    249    2    0.443274    4.78849
1010.78    250    2    0.442298    5.8875
1014.83    251    2    0.44035    4.78352
1018.84    252    2    0.438861    4.29383
1022.92    253    2    0.437788    4.89607
1026.95    254    2    0.435678    4.06371
1030.92    255    2    0.434317    4.60244
1034.93    256    2    0.431773    4.18824
1038.98    257    2    0.429664    3.80099
1042.98    258    2    0.428623    5.31361
1046.98    259    2    0.426366    3.79239
1050.98    260    2    0.425149    4.79134
1054.95    261    2    0.422814    3.20102
1058.97    262    2    0.42197    4.86843
1063.06    263    2    0.419528    3.80634
1067.06    264    2    0.418708    4.17217
1071.06    265    2    0.420884    8.21052
1075.11    266    2    0.415574    2.79237
1079.22    267    2    0.4249    12.1867
1083.3    268    2    0.417277    8.08537
1087.37    269    2    0.42567    12.2811
1091.42    270    2    0.428079    15.3712
1095.43    271    2    0.424638    11.5687
1099.45    272    2    0.425234    14.628
1103.49    273    2    0.429377    13.0869
1107.49    274    2    0.411934    6.40243
1111.59    275    2    0.417092    10.1024
1115.67    276    2    0.420651    11.2429
1119.69    277    2    0.407456    3.92938
1123.72    278    2    0.410799    8.11247
1127.68    279    2    0.412891    8.99582
1131.74    280    2    0.406622    6.5477
1135.84    281    2    0.402148    3.86277
1139.84    282    2    0.404209    8.34428
1143.9    283    2    0.402696    7.20074
1147.95    284    2    0.399046    4.68138
1152.02    285    2    0.397992    5.39416
1156.03    286    2    0.398996    7.14074
1160.04    287    2    0.395243    4.50156
1164.06    288    2    0.393783    3.85005
1168.11    289    2    0.39444    5.07992
1172.14    290    2    0.393576    6.4646
1176.15    291    2    0.390539    1.98154
1180.14    292    2    0.392687    6.12131
1184.17    293    2    0.389832    3.68371
1188.16    294    2    0.389279    5.03463
1192.12    295    2    0.390012    6.0518
1196.15    296    2    0.387377    4.12149
1200.22    297    2    0.389934    8.4989
1204.24    298    2    0.386221    3.48217
1208.3    299    2    0.390595    9.95045
1212.35    300    2    0.386261    5.7624


==> batch-sz-exp-0064-sgd-log_processed_bs_64.txt <==
3.23192    1    1    31.0945    278.443
6.25175    2    1    26.643    263.992
9.28028    3    1    20.8943    102.504
12.3021    4    1    18.3131    102.264
15.3032    5    1    16.0271    109.533
18.3495    6    1    13.9288    96.9464
21.3553    7    1    12.41    77.3289
24.3571    8    1    11.4215    62.3912
27.4002    9    1    10.7648    52.9908
30.4245    10    1    10.291    46.0342
33.4476    11    1    9.91598    39.3771
36.4463    12    1    9.61484    33.4375
39.4746    13    1    9.37824    29.4098
42.5004    14    1    9.18809    27.1522
45.5813    15    1    9.02273    25.4643
48.6052    16    1    8.87109    23.6616
51.6301    17    1    8.73038    22.0383
54.6372    18    1    8.60146    20.9619
57.6679    19    1    8.48347    20.4035
60.8506    20    1    8.37215    20.0091
63.8972    21    1    8.2646    19.4239
66.9406    22    1    8.16033    18.6753
69.9322    23    1    8.05973    18.0362
72.9293    24    1    7.96299    17.6589
75.9222    25    1    7.86921    17.5546
78.9359    26    1    7.77685    17.4717
81.9642    27    1    7.68499    17.3283
84.9866    28    1    7.59311    17.001
87.998    29    1    7.5021    16.5483
91.0275    30    1    7.41256    16.0124
94.0366    31    1    7.32469    15.5556
97.0693    32    1    7.23804    15.3122
100.035    33    1    7.1517    15.2545
103.043    34    1    7.06462    15.2941
106.083    35    1    6.97611    15.4835
109.076    36    1    6.88544    15.7388
112.083    37    1    6.79197    15.9402
115.104    38    1    6.69493    16.0457
118.136    39    1    6.59442    16.1491
121.137    40    1    6.48929    16.3632
124.147    41    1    6.37831    16.7011
127.157    42    1    6.26124    17.1802
130.191    43    1    6.13738    17.6929
133.195    44    1    6.00697    18.2013
136.202    45    1    5.86876    18.713
139.196    46    1    5.72191    19.2893
142.198    47    1    5.56639    20.0168
145.19    48    1    5.40259    20.8879
148.162    49    1    5.23167    21.728
151.186    50    1    5.05326    22.2052
154.204    51    1    4.86921    22.3829
157.23    52    1    4.68243    22.412
160.296    53    1    4.49694    22.4314
163.304    54    1    4.31415    22.3249
166.307    55    1    4.13482    21.8146
169.326    56    1    3.96291    21.1497
172.349    57    1    3.80031    20.5504
175.345    58    1    3.64909    19.9054
178.38    59    1    3.50963    19.1482
181.397    60    1    3.38182    18.4223
184.394    61    1    3.26565    17.8216
187.388    62    1    3.16012    17.3389
190.382    63    1    3.06263    16.8415
193.409    64    1    2.97086    16.3396
196.401    65    1    2.88478    15.8792
199.423    66    1    2.80419    15.4479
202.454    67    1    2.72887    15.0193
205.492    68    1    2.65827    14.6135
208.518    69    1    2.5924    14.2452
211.503    70    1    2.53125    13.9142
214.487    71    1    2.47417    13.5678
217.517    72    1    2.42005    13.2089
220.549    73    1    2.36827    12.8502
223.542    74    1    2.31888    12.4938
226.556    75    1    2.27215    12.1413
229.524    76    1    2.22809    11.8218
232.546    77    1    2.18619    11.5447
235.599    78    1    2.14621    11.2931
238.627    79    1    2.10795    11.0603
241.643    80    1    2.07134    10.8299
244.672    81    1    2.03626    10.6173
247.682    82    1    2.0027    10.4101
250.669    83    1    1.97062    10.1959
253.704    84    1    1.93994    9.98861
256.704    85    1    1.91049    9.8038
259.703    86    1    1.88228    9.6418
262.72    87    1    1.85514    9.48717
265.744    88    1    1.82902    9.33188
268.734    89    1    1.80391    9.17698
271.75    90    1    1.77978    9.01998
274.788    91    1    1.75661    8.84874
277.801    92    1    1.73424    8.6615
280.86    93    1    1.71263    8.47785
283.875    94    1    1.69182    8.30906
286.964    95    1    1.67184    8.15853
289.973    96    1    1.65259    8.02764
293.024    97    1    1.63403    7.90795
296.073    98    1    1.61613    7.80327
299.111    99    1    1.59878    7.70027
302.124    100    1    1.58199    7.58834
305.1    101    1    1.5658    7.47042
308.068    102    1    1.55018    7.35574
311.092    103    1    1.53509    7.25096
314.075    104    1    1.52046    7.16004
317.07    105    1    1.50623    7.07787
320.113    106    1    1.49237    6.99993
323.148    107    1    1.47886    6.92478
326.149    108    1    1.46573    6.84992
329.166    109    1    1.45298    6.77573
332.211    110    1    1.44059    6.70252
335.24    111    1    1.42858    6.63359
338.231    112    1    1.41693    6.57007
341.242    113    1    1.40558    6.50777
344.231    114    1    1.39453    6.44501
347.224    115    1    1.38375    6.38423
350.212    116    1    1.37321    6.32581
353.256    117    1    1.36292    6.26989
356.307    118    1    1.35285    6.21528
359.322    119    1    1.34302    6.15963
362.33    120    1    1.33343    6.1035
365.374    121    1    1.32407    6.04637
368.389    122    1    1.31494    5.98896
371.42    123    1    1.306    5.93309
374.451    124    1    1.29725    5.88074
377.457    125    1    1.28868    5.83028
380.489    126    1    1.2803    5.78037
383.482    127    1    1.2721    5.72749
386.446    128    1    1.26408    5.67144
389.456    129    1    1.25624    5.61373
392.487    130    1    1.24858    5.55546
395.489    131    1    1.24108    5.49774
398.494    132    1    1.23374    5.4418
401.54    133    1    1.22657    5.388
404.547    134    1    1.21954    5.33615
407.604    135    1    1.21266    5.28608
410.589    136    1    1.20593    5.23732
413.581    137    1    1.19932    5.19099
416.597    138    1    1.19284    5.14439
419.597    139    1    1.18647    5.0963
422.632    140    1    1.18021    5.04693
425.66    141    1    1.17407    4.99763
428.66    142    1    1.16802    4.95072
431.666    143    1    1.16207    4.90787
434.686    144    1    1.1562    4.86684
437.705    145    1    1.15042    4.82688
440.714    146    1    1.14473    4.78715
443.726    147    1    1.13913    4.74638
446.738    148    1    1.13361    4.70487
449.739    149    1    1.12818    4.66453
452.777    150    1    1.12284    4.62726
455.784    151    1    1.11757    4.59308
458.805    152    1    1.11238    4.56082
461.769    153    1    1.10727    4.52894
464.793    154    1    1.10224    4.49645
467.833    155    1    1.09729    4.46262
470.809    156    1    1.09242    4.42889
473.838    157    1    1.08762    4.39754
476.852    158    1    1.08289    4.36915
479.871    159    1    1.07823    4.34207
482.918    160    1    1.07362    4.3136
485.928    161    1    1.06909    4.28199
488.953    162    1    1.06462    4.24838
491.943    163    1    1.0602    4.21556
494.965    164    1    1.05584    4.18542
497.968    165    1    1.05154    4.15644
500.995    166    1    1.04729    4.1268
503.986    167    1    1.0431    4.09547
507.014    168    1    1.03896    4.064
509.992    169    1    1.03488    4.03313
512.985    170    1    1.03085    4.00274
515.991    171    1    1.02687    3.97226
518.982    172    1    1.02294    3.94218
522.007    173    1    1.01905    3.91457
525.041    174    1    1.01521    3.89011
528.077    175    1    1.01141    3.86704
531.131    176    1    1.00766    3.84193
534.104    177    1    1.00395    3.81433
537.106    178    1    1.00029    3.78596
540.102    179    1    0.996667    3.75998
543.165    180    1    0.993094    3.7369
546.163    181    1    0.989568    3.71476
549.192    182    1    0.986087    3.69128
552.203    183    1    0.982651    3.66579
555.208    184    1    0.979259    3.63936
558.193    185    1    0.975912    3.61356
561.202    186    1    0.972605    3.59016
564.223    187    1    0.969339    3.56853
567.225    188    1    0.966113    3.54679
570.25    189    1    0.962927    3.5226
573.28    190    1    0.959779    3.49691
576.27    191    1    0.956668    3.47118
579.26    192    1    0.953594    3.44564
582.279    193    1    0.95056    3.42054
585.302    194    1    0.947563    3.3969
588.335    195    1    0.944599    3.37436
591.345    196    1    0.941672    3.35199
594.373    197    1    0.938781    3.32905
597.389    198    1    0.935925    3.30645
600.433    199    1    0.933102    3.28424
603.47    200    1    0.930313    3.26159
606.52    201    1    0.927555    3.239
609.552    202    1    0.924831    3.21584
612.574    203    1    0.922137    3.19315
615.582    204    1    0.919473    3.17172
618.594    205    1    0.916836    3.15142
621.621    206    1    0.914228    3.13047
624.632    207    1    0.911647    3.1093
627.638    208    1    0.909089    3.08878
630.659    209    1    0.906555    3.06889
633.653    210    1    0.904045    3.04982
636.693    211    1    0.901555    3.03048
639.728    212    1    0.899085    3.01057
642.761    213    1    0.896637    2.99125
645.761    214    1    0.894208    2.97404
648.819    215    1    0.891796    2.95733
651.831    216    1    0.889396    2.93983
654.872    217    1    0.88701    2.92369
657.9    218    1    0.884635    2.90988
660.932    219    1    0.882275    2.89546
663.962    220    1    0.879937    2.87911
666.989    221    1    0.877625    2.86245
670.029    222    1    0.875341    2.84603
673.057    223    1    0.873085    2.83043
676.046    224    1    0.870858    2.81476
679.031    225    1    0.868651    2.79567
682.024    226    1    0.866464    2.77631
685.007    227    1    0.864294    2.7584
688.04    228    1    0.862142    2.74077
691.031    229    1    0.860009    2.72308
694.01    230    1    0.857896    2.70638
697.029    231    1    0.855802    2.68964
700.072    232    1    0.853725    2.67376
703.116    233    1    0.851665    2.65944
706.128    234    1    0.849623    2.64403
709.171    235    1    0.847599    2.62882
712.196    236    1    0.84559    2.61405
715.213    237    1    0.843596    2.59809
718.226    238    1    0.841619    2.58193
721.264    239    1    0.839661    2.5671
724.341    240    1    0.837718    2.55321
727.389    241    1    0.835793    2.54012
730.4    242    1    0.833883    2.52659
733.39    243    1    0.831987    2.51143
736.383    244    1    0.830105    2.49621
739.386    245    1    0.828238    2.48243
742.437    246    1    0.826386    2.46904
745.451    247    1    0.82455    2.45564
748.48    248    1    0.822728    2.44055
751.485    249    1    0.820922    2.42606
754.496    250    1    0.819131    2.41364
757.513    251    1    0.817355    2.40171
760.514    252    1    0.815593    2.38906
763.509    253    1    0.813845    2.3761
766.501    254    1    0.812112    2.36313
769.498    255    1    0.81039    2.35097
772.47    256    1    0.808682    2.33956
775.454    257    1    0.806985    2.32686
778.45    258    1    0.8053    2.31386
781.486    259    1    0.803624    2.30162
784.518    260    1    0.801958    2.28992
787.526    261    1    0.800303    2.27884
790.531    262    1    0.798659    2.26766
793.513    263    1    0.797026    2.25608
796.542    264    1    0.795403    2.24465
799.519    265    1    0.793789    2.23328
802.511    266    1    0.792184    2.22177
805.519    267    1    0.79059    2.21126
808.491    268    1    0.789005    2.20079
811.488    269    1    0.787429    2.18956
814.502    270    1    0.785861    2.17837
817.497    271    1    0.784304    2.16679
820.521    272    1    0.782754    2.15731
823.551    273    1    0.781212    2.14865
826.555    274    1    0.779678    2.13919
829.598    275    1    0.77815    2.12935
832.597    276    1    0.776626    2.11856
835.586    277    1    0.775104    2.10819
838.595    278    1    0.773581    2.09897
841.571    279    1    0.772051    2.09024
844.575    280    1    0.770515    2.08338
847.586    281    1    0.768966    2.0784
850.62    282    1    0.767398    2.07276
853.66    283    1    0.765815    2.06375
856.703    284    1    0.764229    2.0578
859.73    285    1    0.762639    2.05292
862.733    286    1    0.761046    2.04976
865.731    287    1    0.759453    2.04496
868.774    288    1    0.757864    2.03758
871.771    289    1    0.75628    2.0318
874.752    290    1    0.754698    2.02473
877.752    291    1    0.75312    2.01835
880.785    292    1    0.751545    2.01323
883.807    293    1    0.749968    2.00645
886.813    294    1    0.74839    2.00081
889.842    295    1    0.746807    1.99297
892.819    296    1    0.745215    1.98711
895.857    297    1    0.743617    1.98058
898.914    298    1    0.742013    1.97465
901.942    299    1    0.740405    1.97153
904.959    300    1    0.738794    1.96798


==> batch-sz-exp-0064-sgd-log_processed_bs_8.txt <==
8.80676    1    8    12.0934    68.6405
17.5591    2    8    9.19156    24.4762
26.3498    3    8    8.27507    18.2305
35.0263    4    8    7.63166    15.6156
43.7142    5    8    7.07916    13.6963
52.4434    6    8    6.49235    14.3295
61.0434    7    8    5.64929    17.4864
69.512    8    8    4.35689    21.6345
78.2245    9    8    3.18007    18.8958
86.8232    10    8    2.52201    15.337
95.499    11    8    2.13678    13.1568
104.195    12    8    1.88042    11.625
112.827    13    8    1.70771    11.1182
121.624    14    8    1.5771    9.41181
130.381    15    8    1.46475    8.47369
139.063    16    8    1.38437    8.28119
148.016    17    8    1.31296    7.94723
156.634    18    8    1.24828    7.50938
165.339    19    8    1.20013    7.26924
173.932    20    8    1.1618    7.95636
182.55    21    8    1.12103    7.54853
191.282    22    8    1.07748    5.92576
199.974    23    8    1.04438    5.25185
208.532    24    8    1.02654    6.64322
217.021    25    8    1.03925    10.1205
225.52    26    8    1.01695    10.1498
234.303    27    8    0.982919    8.53316
243.014    28    8    1.03163    11.6866
251.505    29    8    0.949099    10.7264
260.046    30    8    0.9379    7.85961
268.588    31    8    0.963701    18.8104
277.144    32    8    0.941103    14.4564
285.658    33    8    0.943084    20.933
294.192    34    8    0.905821    15.7854
302.73    35    8    0.901591    11.6947
311.236    36    8    0.841084    8.10104
319.581    37    8    0.831213    7.94464
327.952    38    8    0.827467    7.81892
336.455    39    8    0.823051    9.87868
344.824    40    8    0.775843    5.53468
353.261    41    8    0.757903    5.68483
361.64    42    8    0.746236    5.39332
370.391    43    8    0.724062    4.57704
378.944    44    8    0.721494    5.99619
387.525    45    8    0.711267    7.69691
395.999    46    8    0.699597    7.642
404.549    47    8    0.674819    4.34554
413.211    48    8    0.677205    6.26182
421.894    49    8    0.65683    6.28679
430.381    50    8    0.637472    4.86785
439.075    51    8    0.631948    6.2574
447.646    52    8    0.64139    8.90644
456.324    53    8    0.626316    8.86152
464.661    54    8    0.601337    7.9259
473.325    55    8    0.60855    11.415
481.906    56    8    0.628205    14.5074
490.371    57    8    0.605076    12.2124
499.031    58    8    0.563267    5.33838
507.485    59    8    0.604192    12.1772
516.213    60    8    0.610287    13.9586
524.964    61    8    0.559908    8.91558
533.589    62    8    0.601306    11.9717
542.083    63    8    0.58529    10.8854
550.689    64    8    0.537836    7.3654
559.195    65    8    0.561151    10.343
567.716    66    8    0.523733    7.11012
576.346    67    8    0.509102    6.6744
585.008    68    8    0.5075    8.26396
593.65    69    8    0.491043    7.05698
602.271    70    8    0.488711    5.89133
610.982    71    8    0.47989    5.16267
619.722    72    8    0.472661    5.0305
628.373    73    8    0.484732    7.64545
636.978    74    8    0.477914    8.62959
645.448    75    8    0.481139    10.5458
653.938    76    8    0.486549    11.2462
662.508    77    8    0.477184    9.58495
671.095    78    8    0.468543    8.44573
679.581    79    8    0.464253    8.35103
688.146    80    8    0.466831    9.13055
696.775    81    8    0.471801    8.62426
705.339    82    8    0.453954    6.77575
713.979    83    8    0.434021    5.20279
722.624    84    8    0.462756    8.41205
731.369    85    8    0.460411    9.93111
739.997    86    8    0.451041    9.4842
748.751    87    8    0.451324    10.2184
757.355    88    8    0.45254    11.4528
765.993    89    8    0.433857    9.6546
774.529    90    8    0.422785    5.86574
783.218    91    8    0.425046    6.53042
791.756    92    8    0.432575    10.113
800.285    93    8    0.440952    11.7578
808.815    94    8    0.443652    10.9668
817.333    95    8    0.425913    8.20731
825.989    96    8    0.407873    5.19852
834.558    97    8    0.418836    7.43192
843.266    98    8    0.440806    10.8231
851.941    99    8    0.445452    10.4823
860.588    100    8    0.407608    5.68492
869.147    101    8    0.408695    5.30389
877.638    102    8    0.454838    10.5122
886.292    103    8    0.45262    11.2406
894.868    104    8    0.409369    7.38859
903.466    105    8    0.4315    9.36068
912.163    106    8    0.483068    12.5105
920.703    107    8    0.428932    10.448
929.414    108    8    0.421646    10.2455
937.978    109    8    0.43682    9.82816
946.591    110    8    0.414447    9.67918
955.147    111    8    0.431173    11.0188
963.721    112    8    0.426279    10.5908
972.461    113    8    0.420522    10.2016
981.035    114    8    0.405217    7.32961
989.611    115    8    0.387275    4.40775
998.157    116    8    0.411287    8.22476
1006.71    117    8    0.406634    7.96964
1015.26    118    8    0.400397    6.93303
1023.82    119    8    0.390366    5.52327
1032.34    120    8    0.38277    4.35749
1040.86    121    8    0.379615    3.93793
1049.32    122    8    0.381705    4.04186
1057.98    123    8    0.375539    5.07511
1066.59    124    8    0.379831    4.84466
1075.02    125    8    0.370147    2.38696
1083.57    126    8    0.378666    5.1052
1092.14    127    8    0.374326    4.90142
1100.87    128    8    0.372275    4.05492
1109.42    129    8    0.372232    3.48401
1118.14    130    8    0.368554    3.18468
1126.71    131    8    0.367899    2.9763
1135.25    132    8    0.369397    2.96732
1143.76    133    8    0.367462    3.36731
1152.41    134    8    0.368294    4.22219
1160.98    135    8    0.365929    3.92319
1169.57    136    8    0.367838    3.93208
1178.21    137    8    0.36907    4.17429
1186.75    138    8    0.370752    4.76185
1195.4    139    8    0.366704    4.6957
1204.07    140    8    0.364485    3.85152
1212.68    141    8    0.367024    4.45491
1221.19    142    8    0.376467    6.6899
1229.87    143    8    0.372884    6.48152
1238.53    144    8    0.364647    5.12078
1247.15    145    8    0.365635    5.5343
1255.74    146    8    0.37914    6.47113
1264.2    147    8    0.376575    6.56894
1272.8    148    8    0.366644    5.41399
1281.34    149    8    0.372308    6.5884
1290.03    150    8    0.391584    9.18267
1298.59    151    8    0.387072    7.54158
1307.23    152    8    0.374996    6.02016
1315.86    153    8    0.380344    8.20051
1324.52    154    8    0.397811    9.30752
1333.26    155    8    0.388226    7.51157
1341.89    156    8    0.379398    7.76182
1350.52    157    8    0.387191    9.50737
1359.18    158    8    0.378878    6.27888
1367.85    159    8    0.379667    6.68865
1376.49    160    8    0.387774    8.6784
1384.95    161    8    0.386126    9.53221
1393.45    162    8    0.393508    11.3056
1401.99    163    8    0.420283    13.7179
1410.63    164    8    0.433043    14.4041
1419.14    165    8    0.421653    12.138
1427.69    166    8    0.384208    5.97035
1436.29    167    8    0.39774    9.83394
1444.78    168    8    0.427586    12.5566
1453.38    169    8    0.412734    8.87497
1462    170    8    0.415248    12.0307
1470.44    171    8    0.407395    11.6164
1478.88    172    8    0.405654    10.0618
1487.4    173    8    0.42262    9.25723
1496.03    174    8    0.394648    8.31362
1504.54    175    8    0.406638    10.1298
1513.08    176    8    0.399066    10.1096
1521.77    177    8    0.381391    7.88774
1530.34    178    8    0.38053    8.01567
1538.79    179    8    0.399028    9.89471
1547.34    180    8    0.393283    7.48641
1555.88    181    8    0.368057    4.01544
1564.45    182    8    0.375095    5.90053
1573.08    183    8    0.427527    12.901
1581.66    184    8    0.43664    15.0927
1590.19    185    8    0.389176    9.84776
1598.7    186    8    0.402425    7.12601
1607.42    187    8    0.417907    11.0812
1616.06    188    8    0.382679    8.03909
1624.66    189    8    0.378164    5.23362
1633.24    190    8    0.425679    10.2729
1641.64    191    8    0.387367    8.29193
1650.14    192    8    0.373852    4.76381
1658.61    193    8    0.400318    8.20319
1667.19    194    8    0.393401    8.12311
1675.86    195    8    0.374201    6.99991
1684.38    196    8    0.385701    7.98517
1693.06    197    8    0.36882    7.41756
1701.72    198    8    0.36575    7.87599
1710.24    199    8    0.395752    13.7512
1718.75    200    8    0.435566    22.1251
1727.51    201    8    0.513199    31.9623
1736.03    202    8    0.523313    32.0482
1744.52    203    8    0.390697    10.2233
1753.08    204    8    0.422574    18.2367
1761.73    205    8    0.407191    11.5195
1770.4    206    8    0.378847    6.98179
1778.9    207    8    0.371858    6.49233
1787.44    208    8    0.369815    6.04201
1796.04    209    8    0.358136    4.17771
1804.52    210    8    0.357586    4.34637
1813.06    211    8    0.356132    5.38985
1821.69    212    8    0.34785    3.52184
1830.15    213    8    0.345635    2.17388
1838.71    214    8    0.348115    3.38505
1847.17    215    8    0.342948    2.64505
1855.77    216    8    0.344615    2.36522
1864.38    217    8    0.344649    3.09677
1872.97    218    8    0.341142    2.99717
1881.64    219    8    0.339931    1.72
1890.36    220    8    0.345095    3.54841
1898.93    221    8    0.342901    4.17326
1907.49    222    8    0.340431    3.55272
1916.12    223    8    0.342173    3.1968
1924.68    224    8    0.343392    3.75978
1933.32    225    8    0.338676    3.10148
1942.05    226    8    0.337164    2.23108
1950.62    227    8    0.340287    3.2319
1959.34    228    8    0.341483    4.26162
1967.91    229    8    0.338416    3.39107
1976.47    230    8    0.33658    1.72307
1985.18    231    8    0.340119    2.92047
1993.68    232    8    0.340275    3.99522
2002.39    233    8    0.336819    3.46705
2010.94    234    8    0.337883    2.47876
2019.63    235    8    0.343758    3.99773
2028.32    236    8    0.344948    5.56299
2036.92    237    8    0.341363    5.89489
2045.57    238    8    0.340243    4.89627
2054.22    239    8    0.347206    4.64486
2062.89    240    8    0.353722    5.98482
2071.58    241    8    0.348358    6.5875
2080.17    242    8    0.3403    5.4582
2088.66    243    8    0.352231    5.98632
2097.25    244    8    0.367258    7.97348
2105.72    245    8    0.362668    8.68065
2114.38    246    8    0.344838    6.51796
2122.96    247    8    0.357741    5.83256
2131.46    248    8    0.383248    8.28736
2140.02    249    8    0.367399    8.30097
2148.55    250    8    0.345021    5.82009
2157.23    251    8    0.387516    7.94966
2165.9    252    8    0.407424    9.42719
2174.41    253    8    0.357019    7.85245
2183.01    254    8    0.374112    9.97675
2191.69    255    8    0.404433    10.2095
2200.38    256    8    0.35562    5.60747
2209.07    257    8    0.35978    6.77382
2217.66    258    8    0.388663    8.6184
2226.25    259    8    0.346433    3.87194
2234.92    260    8    0.365866    6.58916
2243.59    261    8    0.366814    6.55986
2252.32    262    8    0.343285    3.08142
2260.83    263    8    0.364158    6.66061
2269.41    264    8    0.347713    4.59559
2277.96    265    8    0.347721    3.32114
2286.5    266    8    0.350413    4.2891
2295.19    267    8    0.33916    2.06684
2303.76    268    8    0.345634    3.61242
2312.29    269    8    0.339366    2.41974
2320.98    270    8    0.336491    3.53467
2329.61    271    8    0.345027    4.36062
2338.34    272    8    0.334538    3.15796
2346.9    273    8    0.340949    3.27553
2355.48    274    8    0.338627    3.31561
2364.12    275    8    0.336503    2.71156
2372.71    276    8    0.338482    3.18266
2381.28    277    8    0.332851    2.05462
2389.88    278    8    0.334603    1.60644
2398.44    279    8    0.332263    2.13842
2407.02    280    8    0.334901    2.6881
2415.5    281    8    0.335126    3.39009
2424.06    282    8    0.337376    4.16381
2432.67    283    8    0.338148    4.88183
2441.24    284    8    0.337893    5.55764
2449.67    285    8    0.339738    6.04975
2458.29    286    8    0.334997    5.22786
2466.77    287    8    0.33486    3.90272
2475.35    288    8    0.332016    2.62581
2484.07    289    8    0.331912    2.54565
2492.64    290    8    0.336328    4.79807
2501.34    291    8    0.344641    7.39644
2509.91    292    8    0.355324    9.85051
2518.41    293    8    0.355012    10.5716
2526.98    294    8    0.351154    10.0714
2535.51    295    8    0.3426    7.97245
2544.1    296    8    0.344814    6.51043
2552.61    297    8    0.358063    8.05303
2561.26    298    8    0.37343    10.7529
2569.86    299    8    0.369449    11.6721
2578.51    300    8    0.358465    10.7647


==> batch-sz-exp-0128-lbfgs-log_processed_bs_16.txt <==
178.325    1    4    0.459156    3.1685
366.405    2    4    0.276072    2.13044
540.969    3    4    0.237169    0.796502
719.403    4    4    0.220825    0.504432
910.749    5    4    0.211484    0.590765
1092.27    6    4    0.196168    0.891667
1270.55    7    4    0.176241    0.726213
1461.7    8    4    0.143177    0.820092
1650.42    9    4    0.13171    0.534052
1828.78    10    4    0.129657    0.384407
2012.96    11    4    0.127091    0.881282
2184.36    12    4    0.125366    0.398468
2369.02    13    4    0.124272    0.329753
2557.65    14    4    0.122264    0.317321
2742.3    15    4    0.120997    0.874849
2930.62    16    4    0.1201    0.654299
3118.77    17    4    0.119147    0.90815
3303.74    18    4    0.118613    0.384322
3491.41    19    4    0.117573    0.318219
3682.68    20    4    0.11645    0.19706
3869.64    21    4    0.115899    0.308338
4047.76    22    4    0.115345    0.424863
4228.96    23    4    0.115527    1.36924
4403.38    24    4    0.114287    0.306907
4600.74    25    4    0.11377    0.997762
4785.38    26    4    0.113436    0.33091
4966.18    27    4    0.112557    0.349551
5150.82    28    4    0.11206    0.287813
5341.74    29    4    0.11179    0.368958
5536.49    30    4    0.110917    0.292824
5720.64    31    4    0.110572    0.455952
5911.63    32    4    0.110045    0.362687
6106.03    33    4    0.109536    0.536621
6297.41    34    4    0.108604    0.35525
6485.01    35    4    0.107797    0.551189
6673.14    36    4    0.107301    0.776247
6867.38    37    4    0.107298    0.236742
7058.51    38    4    0.107054    0.305473
7242.72    39    4    0.106486    0.375829
7416.88    40    4    0.106425    0.294251
7610.5    41    4    0.105683    0.216618
7802.36    42    4    0.10559    0.243331
8000.29    43    4    0.105608    0.300562
8181.85    44    4    0.104868    0.307486
8376.18    45    4    0.104686    0.324595
8560.68    46    4    0.104532    0.39381
8761.43    47    4    0.104278    0.414984
8955.26    48    4    0.103954    0.18036
9139.91    49    4    0.103933    0.479025
9327.82    50    4    0.103589    0.250668
9509    51    4    0.103332    1.09162
9680.34    52    4    0.103105    0.335305
9871.54    53    4    0.102586    0.332327
10069.1    54    4    0.10256    0.343318
10261    55    4    0.102053    0.223064
10441.9    56    4    0.101877    0.313161
10632.9    57    4    0.102133    0.317081
10814.3    58    4    0.101757    0.31782
10995.6    59    4    0.101349    0.320646
11190.4    60    4    0.101294    0.614098
11367.7    61    4    0.101153    0.199217
11558.9    62    4    0.100945    0.230012
11743.5    63    4    0.100881    0.917407
11932    64    4    0.100474    0.20451
12116.4    65    4    0.0999967    0.393178
12294.6    66    4    0.100274    0.181942
12492.4    67    4    0.100372    0.289961
12677.1    68    4    0.100029    0.241163
12871.3    69    4    0.0998677    0.214359
13065.2    70    4    0.0995977    0.169872
13252.6    71    4    0.0994985    0.3519
13440.2    72    4    0.0992101    0.318549
13618    73    4    0.0989929    0.41685
13805.7    74    4    0.0989496    0.574089
13993.2    75    4    0.0986669    0.156675
14184.1    76    4    0.09882    0.40087
14368.2    77    4    0.098619    0.226327
14565.5    78    4    0.0984336    0.564763
14743.4    79    4    0.0983173    0.213121
14943.8    80    4    0.0982182    0.224327
15131.6    81    4    0.098197    0.34763
15309.4    82    4    0.0980686    0.193125
15509.9    83    4    0.0981601    0.478047
15691.1    84    4    0.0979448    0.231228
15888.6    85    4    0.0975364    0.23323
16086.4    86    4    0.0975845    0.330699
16274.3    87    4    0.0974106    0.219861
16465.2    88    4    0.0973885    0.447293
16652.4    89    4    0.0973988    0.438705
16839.9    90    4    0.0971039    0.427865
17027.1    91    4    0.0972998    0.374669
17220.9    92    4    0.0971628    0.223467
17411.7    93    4    0.096985    0.176398
17606.6    94    4    0.0968847    0.500087
17791.5    95    4    0.0968233    0.306889
17972.8    96    4    0.096801    0.246438
18167.7    97    4    0.0965538    0.206681
18358.8    98    4    0.0962446    0.213901
18540    99    4    0.0962046    0.172546
18727.7    100    4    0.0961693    0.649153
18918.3    101    4    0.0959519    0.144153
19096    102    4    0.0958658    0.158506
19289.8    103    4    0.0957319    0.188665
19475    104    4    0.0957241    0.204592
19665.7    105    4    0.0954756    0.148311
19853.5    106    4    0.0956223    0.306413
20038.7    107    4    0.0954769    0.557575
20233.3    108    4    0.0955101    0.272559
20415    109    4    0.0955068    0.571147
20609.6    110    4    0.0952121    0.351929
20794.2    111    4    0.0951743    0.16033
20992.1    112    4    0.0952096    0.183837
21186.8    113    4    0.0952256    0.316008
21365    114    4    0.0950282    0.539212
21556.4    115    4    0.0949996    0.186462


==> batch-sz-exp-0128-lbfgs-log_processed_bs_32.txt <==
141.004    1    2    1.15313    10.5245
271.057    2    2    0.489032    2.6202
406.991    3    2    0.322169    1.78717
543.297    4    2    0.264106    1.07915
689.906    5    2    0.23548    1.62485
836.531    6    2    0.21439    0.748928
983.199    7    2    0.204802    0.893981
1114.06    8    2    0.192471    1.4323
1255.68    9    2    0.167736    0.879628
1397.12    10    2    0.145134    0.851541
1537.86    11    2    0.128621    1.0484
1678.72    12    2    0.121783    0.54712
1830.96    13    2    0.119293    0.530458
1982.88    14    2    0.116654    0.288098
2134.97    15    2    0.114563    0.313336
2287.23    16    2    0.111324    0.8227
2428.59    17    2    0.104606    0.36931
2580.84    18    2    0.101992    0.625221
2727.24    19    2    0.0988906    0.434623
2868.84    20    2    0.0977648    0.258363
3014.57    21    2    0.0969327    0.313512
3166.08    22    2    0.0964998    0.225149
3306.52    23    2    0.0961213    0.340299
3453.28    24    2    0.0959998    0.298307
3599.87    25    2    0.0954784    0.164
3740.7    26    2    0.0951442    0.424852
3887.3    27    2    0.094749    0.184732
4034.15    28    2    0.0945099    0.204975
4164.57    29    2    0.094094    0.21308
4321.49    30    2    0.0935013    0.225996
4466.96    31    2    0.0918401    0.527838
4602.45    32    2    0.0892873    0.203233
4743.51    33    2    0.0889448    0.117094
4890.56    34    2    0.0887071    0.128173
5031.7    35    2    0.0885405    0.209225
5172.84    36    2    0.088406    0.200362
5324.94    37    2    0.0883413    0.112732
5461.19    38    2    0.0881589    0.141121
5613.07    39    2    0.0879807    0.170717
5754.32    40    2    0.0880859    0.450937
5894.84    41    2    0.0882742    0.270656
6030.48    42    2    0.0881183    0.204156
6166.85    43    2    0.0879341    0.132751
6313.71    44    2    0.0879745    0.39594
6460.11    45    2    0.0878891    0.28301
6617.12    46    2    0.0877545    0.268933
6768.47    47    2    0.0875634    0.0920798
6914.79    48    2    0.0873015    0.0982866
7060.98    49    2    0.0871882    0.106701
7212.7    50    2    0.0872044    0.107326
7358.94    51    2    0.0872478    0.484386
7505.41    52    2    0.0871213    0.0730328
7646.4    53    2    0.0872799    0.152643
7793.14    54    2    0.0873432    0.176319
7928.3    55    2    0.0872516    0.138241
8074.2    56    2    0.0871115    0.222682
8530.51    57    2    0.0870791    0.147455
8676.93    58    2    0.086993    0.165445
8822.88    59    2    0.0868239    0.0902113
8980.39    60    2    0.0869381    0.19758
9115.7    61    2    0.0868461    0.0893987
9272.07    62    2    0.0868599    0.10117
9418.21    63    2    0.0869497    0.153616
9559.38    64    2    0.0869469    0.202622
9695.69    65    2    0.0868411    0.278921
9847.87    66    2    0.0867228    0.103457
9999.68    67    2    0.0865647    0.0884412
10146.1    68    2    0.0866212    0.360596
10303.2    69    2    0.0864296    0.107193
10433.5    70    2    0.0863403    0.0788877
10584.7    71    2    0.0862186    0.0746456
10735.7    72    2    0.0861258    0.0778235
10876.1    73    2    0.0861922    0.19813
11016.8    74    2    0.0862127    0.241767
11157.8    75    2    0.0862713    0.211114
11298.6    76    2    0.0861427    0.124687
11434    77    2    0.0861479    0.137705
11574.8    78    2    0.0861228    0.0969229
11732.3    79    2    0.0861821    0.120985
11884.4    80    2    0.086094    0.212976
12035.6    81    2    0.0859887    0.0930118
12176.7    82    2    0.0858612    0.0977969
12329    83    2    0.0858537    0.176643
12480.6    84    2    0.0858254    0.114806
12632.7    85    2    0.0858457    0.136054
12774.3    86    2    0.0858599    0.120683
12910.5    87    2    0.0858043    0.125009
13062.7    88    2    0.0858569    0.236032
13198.8    89    2    0.0858434    0.551397
13345    90    2    0.0857241    0.103817
13501.7    91    2    0.0858189    0.157714
13637.4    92    2    0.0858724    0.256269
13773.5    93    2    0.0856695    0.139047
13925    94    2    0.0856829    0.479959
14071.5    95    2    0.0855907    0.115098
14218.3    96    2    0.0856825    0.118014
14375.7    97    2    0.0857221    0.222688
14517    98    2    0.085537    0.0750808
14658.6    99    2    0.0855338    0.0966262
14799.4    100    2    0.0854629    0.0790671
14956.5    101    2    0.0856911    0.169962
15091.8    102    2    0.0854481    0.105341
15238    103    2    0.0854868    0.179912
15384.5    104    2    0.0854081    0.159019
15525.9    105    2    0.0853068    0.137584
15678    106    2    0.0853144    0.103103
15809.2    107    2    0.0852702    0.144205
15966.2    108    2    0.0854215    0.208856
16113.2    109    2    0.0852922    0.100091
16260    110    2    0.0852394    0.179877
16395    111    2    0.0852058    0.168338
16524.9    112    2    0.0851775    0.0622186
16666.2    113    2    0.0852405    0.407843
16812.7    114    2    0.0850531    0.0681182
16954    115    2    0.0849759    0.1381
17105.4    116    2    0.0851011    0.121153
17251.6    117    2    0.0849933    0.12331
17403.5    118    2    0.0849486    0.0565271
17544.9    119    2    0.0849703    0.105172
17696.8    120    2    0.0849474    0.18525
17831.8    121    2    0.0850485    0.1742
17972.3    122    2    0.084957    0.111329
18118.9    123    2    0.0849206    0.168212
18271    124    2    0.0848609    0.139463
18423.2    125    2    0.0848019    0.246574
18575.5    126    2    0.0848165    0.129912
18727.4    127    2    0.0849981    0.169203
18874.3    128    2    0.0848019    0.0986913
19031.6    129    2    0.0849342    0.140852
19178.1    130    2    0.0848121    0.107355
19319.1    131    2    0.084627    0.0997719
19471.5    132    2    0.0846538    0.0795351
19617.7    133    2    0.0846829    0.216545
19758.4    134    2    0.0846158    0.128117
19915.6    135    2    0.0845253    0.0620557
20067.4    136    2    0.0844829    0.0698399
20213.9    137    2    0.0843458    0.287243
20349.8    138    2    0.0841513    0.115566
20491.2    139    2    0.0843445    0.303366
20632.5    140    2    0.0840989    0.165712
20778.8    141    2    0.0839285    0.117579
20925.1    142    2    0.083782    0.104562
21082.5    143    2    0.0837774    0.105257
21240.1    144    2    0.0838738    0.420046
21386.7    145    2    0.0838095    0.12493
21522.3    146    2    0.0837556    0.0769244


==> batch-sz-exp-0128-lbfgs-log_processed_bs_64.txt <==
138.933    1    1    5.63397    27.8709
257.669    2    1    1.16423    12.8522
376.624    3    1    0.65378    9.87483
495.539    4    1    0.443389    2.19751
624.571    5    1    0.352978    2.57983
763.867    6    1    0.292555    2.00732
892.783    7    1    0.26234    0.995634
1011.73    8    1    0.238601    0.868237
1140.79    9    1    0.223938    2.82084
1269.62    10    1    0.20892    0.726537
1388.21    11    1    0.197172    0.754291
1517.15    12    1    0.18351    1.1964
1636.17    13    1    0.16728    0.598827
1755.05    14    1    0.151651    0.465251
1874.03    15    1    0.137143    0.773131
1992.7    16    1    0.129012    0.453655
2111.52    17    1    0.122344    0.419576
2230.52    18    1    0.117017    0.48017
2370.17    19    1    0.113368    0.708544
2499.62    20    1    0.110041    0.281505
2628.08    21    1    0.10649    0.298314
2757.4    22    1    0.103296    0.227201
2876.68    23    1    0.100946    0.302406
2995.63    24    1    0.0984837    0.327783
3114.49    25    1    0.0965898    0.24433
3253.88    26    1    0.0949145    0.267948
3372.61    27    1    0.093945    0.53436
3501.7    28    1    0.0930014    0.23935
3620.43    29    1    0.0919282    0.225385
3739.03    30    1    0.0907966    0.117566
3857.57    31    1    0.0899919    0.246011
3976.13    32    1    0.0891292    0.4315
4094.81    33    1    0.0883614    0.176068
4224.07    34    1    0.0875542    0.15008
4353.39    35    1    0.0868873    0.101604
4472.22    36    1    0.0860902    0.190663
4601.35    37    1    0.085504    0.0992425
4720.38    38    1    0.0849073    0.109486
4839.51    39    1    0.0843814    0.121759
4958.25    40    1    0.0839294    0.153487
5087.09    41    1    0.0834855    0.111879
5205.91    42    1    0.0831391    0.0990033
5335.01    43    1    0.0827816    0.0912145
5453.76    44    1    0.082529    0.0939863
5593.19    45    1    0.0822361    0.113472
5722.39    46    1    0.0819458    0.0623496
5861.45    47    1    0.081694    0.110121
5980.26    48    1    0.0814634    0.159806
6099.16    49    1    0.0812156    0.286778
6228.13    50    1    0.0809899    0.0528294
6356.87    51    1    0.080746    0.118476
6475.63    52    1    0.0805625    0.175856
6594.63    53    1    0.0803638    0.116551
6734.15    54    1    0.0801731    0.127834
6853.19    55    1    0.0800053    0.0853286
6972.17    56    1    0.0798363    0.189802
7101.19    57    1    0.0796962    0.0722997
7230.66    58    1    0.0795302    0.0625783
7349.61    59    1    0.0793914    0.0633624
7468.59    60    1    0.0792424    0.0685776
7587.16    61    1    0.0790983    0.176563
7706.28    62    1    0.0789649    0.0401052
7835.64    63    1    0.0788355    0.0945743
7964.84    64    1    0.0787026    0.0499491
8083.74    65    1    0.0785651    0.0587047
8222.74    66    1    0.0784557    0.185527
8351.82    67    1    0.0783465    0.0782725
8481    68    1    0.0782367    0.118729
8630.39    69    1    0.0781205    0.0916807
8770.16    70    1    0.0780204    0.0447035
8888.98    71    1    0.0779187    0.060123
9007.89    72    1    0.0778168    0.171287
9136.78    73    1    0.0777343    0.0699495
9255.53    74    1    0.0776362    0.09129
9374.51    75    1    0.0775462    0.0686509
9503.78    76    1    0.0774513    0.0511232
9633.06    77    1    0.0773641    0.0613916
9772.31    78    1    0.0772821    0.0497439
9901.28    79    1    0.0771922    0.122849
10041    80    1    0.0771089    0.0397753
10160    81    1    0.0770418    0.113049
10278.9    82    1    0.0769717    0.0420297
10397.8    83    1    0.0769089    0.0339964
10537.2    84    1    0.0768267    0.0393283
10656.3    85    1    0.0767831    0.0377265
10785.6    86    1    0.0767629    0.0292003
10914.5    87    1    0.076737    0.043243
11033.5    88    1    0.0767033    0.0952546
11152.3    89    1    0.0766667    0.0328398
11271.7    90    1    0.0766313    0.0898162
11390.4    91    1    0.0765889    0.0558782
11519.5    92    1    0.0765492    0.0310152
11638.6    93    1    0.0765074    0.049039
11757.3    94    1    0.0764555    0.030144
11876.5    95    1    0.0764233    0.0967363
12005.4    96    1    0.0763846    0.0281797
12144.9    97    1    0.0763462    0.0231586
12264.1    98    1    0.0763089    0.0444729
12382.9    99    1    0.0762618    0.0402141
12501.8    100    1    0.0762284    0.0507877
12620.7    101    1    0.0761816    0.026803
12760    102    1    0.0761419    0.0711082
12878.9    103    1    0.0760906    0.0420369
12997.9    104    1    0.0760535    0.0478878
13116.8    105    1    0.0760079    0.138594
13235.9    106    1    0.0759595    0.0562049
13365    107    1    0.0759106    0.0416819
13504.3    108    1    0.0758618    0.0377022
13633.5    109    1    0.0758039    0.0370538
13762.6    110    1    0.0757553    0.137651
13881.5    111    1    0.0757165    0.034337
14010.6    112    1    0.0756663    0.0519767
14149.8    113    1    0.0756193    0.0335904
14278.9    114    1    0.0755837    0.0357769
14398.1    115    1    0.0755416    0.037798
14517    116    1    0.0754959    0.031935
14636.1    117    1    0.0754484    0.0782268
14765.4    118    1    0.0754059    0.038955
14894.7    119    1    0.0753611    0.0846073
15013.6    120    1    0.075315    0.0328971
15132.7    121    1    0.0752773    0.0302726
15261.9    122    1    0.0752391    0.0353229
15380.8    123    1    0.0752022    0.0411728
15500    124    1    0.0751579    0.0494938
15618.9    125    1    0.0751183    0.0289429
15748.2    126    1    0.0750683    0.044843
15888    127    1    0.0750231    0.0666469
16007    128    1    0.0749794    0.0488567
16136.4    129    1    0.0749409    0.0339663
16255.3    130    1    0.0749142    0.029831
16373.6    131    1    0.0748821    0.0356957
16492.6    132    1    0.0748487    0.0732214
16611.7    133    1    0.0748192    0.072463
16730.6    134    1    0.074787    0.0254836
16849.6    135    1    0.0747563    0.0279117
16968.5    136    1    0.0747226    0.0307718
17097.7    137    1    0.0746933    0.0235777
17226.6    138    1    0.0746631    0.0590711
17355.6    139    1    0.0746329    0.0324841
17484.6    140    1    0.0746044    0.17292
17613.2    141    1    0.074573    0.0237189
17731.9    142    1    0.0745416    0.0226901
17850.3    143    1    0.0745083    0.0256702
17979.1    144    1    0.0744719    0.0923039
18097.8    145    1    0.0744416    0.0264495
18216.9    146    1    0.0744104    0.0358546
18355.9    147    1    0.0743817    0.0364739
18485.2    148    1    0.0743526    0.0270013
18604.1    149    1    0.0743266    0.100832
18723.2    150    1    0.0742995    0.0282072
18841.9    151    1    0.0742696    0.0297694
18960.6    152    1    0.0742384    0.0416083
19079.5    153    1    0.0742107    0.0259517
19198.3    154    1    0.0741834    0.0673098
19327.3    155    1    0.0741562    0.0262664
19446.3    156    1    0.0741257    0.0338228
19575.7    157    1    0.0741017    0.127909
19694.7    158    1    0.0740704    0.0222407
19824.1    159    1    0.0740415    0.075962
19942.9    160    1    0.0740159    0.0406603
20072.2    161    1    0.0739886    0.031317
20191.2    162    1    0.0739638    0.033874
20309.9    163    1    0.0739374    0.0716349
20428.7    164    1    0.0739086    0.0198259
20557.8    165    1    0.073882    0.0366654
20676.6    166    1    0.073857    0.0578744
20795.5    167    1    0.0738372    0.0183585
20924.6    168    1    0.073817    0.0380753
21053.9    169    1    0.0737977    0.0233007
21172.6    170    1    0.0737818    0.0953545
21291.1    171    1    0.0737631    0.0229989
21420.3    172    1    0.0737455    0.0398904
21539.2    173    1    0.0737241    0.0377778


==> batch-sz-exp-0128-lbfgs-log_processed_bs_8.txt <==
219.578    1    8    0.299453    2.46068
447.415    2    8    0.233375    0.813467
668.843    3    8    0.212558    0.629718
899.18    4    8    0.196067    0.626091
1118.83    5    8    0.149079    1.20342
1343.32    6    8    0.122448    0.444586
1562.76    7    8    0.115941    0.56128
1783.92    8    8    0.111531    0.359024
2010.26    9    8    0.108358    0.462292
2236.51    10    8    0.105327    0.308515
2453.78    11    8    0.102741    0.306411
2675.21    12    8    0.100856    0.36445
2900.84    13    8    0.0996222    0.395739
3127.29    14    8    0.0986065    0.439673
3344.86    15    8    0.097848    0.373875
3568.14    16    8    0.0969777    0.453734
3799.81    17    8    0.0959367    0.277756
4021.96    18    8    0.0951071    0.26458
4239.54    19    8    0.0946194    0.229827
4464.2    20    8    0.0938467    0.214283
4683.27    21    8    0.09322    0.320887
4906.27    22    8    0.0927249    0.181154
5128.62    23    8    0.0925372    0.173849
5357.53    24    8    0.0920642    0.390202
5578.42    25    8    0.0916947    0.209121
5807.22    26    8    0.0914008    0.397739
6030.07    27    8    0.0911022    0.176075
6262.44    28    8    0.0908571    0.461844
6488.72    29    8    0.0906755    0.259667
6716.71    30    8    0.0904189    0.175843
6947.82    31    8    0.0899986    0.156462
7179.01    32    8    0.0900054    0.182888
7400.35    33    8    0.0897615    0.187174
7631.17    34    8    0.0894283    0.225631
7853.56    35    8    0.0893503    0.161886
8079.45    36    8    0.0889907    0.155918
8312.03    37    8    0.0886962    0.139162
8537.76    38    8    0.0887255    0.170302
8766.88    39    8    0.088691    0.381546
8987.69    40    8    0.0884131    0.159499
9215.01    41    8    0.088442    0.220462
9438.82    42    8    0.0882    0.537521
9665.37    43    8    0.0881445    0.250638
9890.93    44    8    0.0880299    0.435506
10115.2    45    8    0.0879304    0.155809
10338.4    46    8    0.0879357    0.212355
10572.8    47    8    0.0876019    0.134438
10800.5    48    8    0.0875512    0.161674
11023    49    8    0.0874031    0.435728
11251.2    50    8    0.0873049    0.375277
11479.2    51    8    0.0871883    0.213176
11708.6    52    8    0.0869073    0.13409
11931.1    53    8    0.0868    0.306599
12149    54    8    0.0867598    0.151373
12379.1    55    8    0.0866425    0.128761
12609.8    56    8    0.0865205    0.160656
12836.3    57    8    0.0864345    0.122372
13060.8    58    8    0.0862687    0.249204
13291.7    59    8    0.0863398    0.232195
13520.9    60    8    0.0862533    0.171332
13747.5    61    8    0.086078    0.143015
13971.4    62    8    0.0861429    0.210983
14200.3    63    8    0.0860689    0.120716
14425.9    64    8    0.086132    0.211432
14653.1    65    8    0.0858767    0.222989
14881    66    8    0.0858026    0.13731
15111.9    67    8    0.0857887    0.118017
15332.2    68    8    0.0857356    0.138225
15556    69    8    0.0856554    0.20009
15778.4    70    8    0.0855948    0.202424
16001.2    71    8    0.0854459    0.123815
16226.9    72    8    0.085474    0.165256
16452.6    73    8    0.0853477    0.171715
16680.3    74    8    0.0852247    0.316344
16921    75    8    0.0851361    0.123567
17148    76    8    0.0849754    0.171063
17373.9    77    8    0.0849713    0.197873
17599.9    78    8    0.0848732    0.119334
17832.5    79    8    0.0848503    0.194237
18059.9    80    8    0.0847856    0.220675
18285.8    81    8    0.0847743    0.171471
18512.7    82    8    0.0847649    0.19903
18743.8    83    8    0.0847313    0.185754
18974.9    84    8    0.0846279    0.1187
19197.1    85    8    0.0845627    0.121274
19417.2    86    8    0.0845719    0.116854
19638.1    87    8    0.0845346    0.141487
19858.7    88    8    0.0846119    0.232012
20079.7    89    8    0.0844513    0.11733
20307.2    90    8    0.0844748    0.241348
20539.7    91    8    0.0843785    0.172738
20768.6    92    8    0.0844321    0.450598
20996.4    93    8    0.0842836    0.120411
21232    94    8    0.0842462    0.10956
21452.8    95    8    0.0842489    0.31613


==> batch-sz-exp-0128-sgd-log_processed_bs_16.txt <==
10.3456    1    4    22.3146    99.0873
20.7301    2    4    13.2876    110.268
31.0904    3    4    9.68768    55.2187
41.5144    4    4    8.57594    31.0228
51.9206    5    4    7.97543    21.9348
62.2243    6    4    7.47167    18.7644
72.4617    7    4    6.91278    18.849
82.7107    8    4    6.22583    20.1762
93.004    9    4    5.25152    25.9095
103.342    10    4    3.95734    30.5564
113.488    11    4    2.94141    28.0108
123.852    12    4    2.35561    21.8285
134.171    13    4    1.97913    19.1851
144.522    14    4    1.73105    16.496
154.865    15    4    1.53168    13.8446
165.221    16    4    1.38635    13.1169
175.558    17    4    1.26019    11.2413
185.909    18    4    1.1561    10.5733
196.234    19    4    1.06684    9.22843
206.62    20    4    0.995224    8.49237
216.938    21    4    0.934991    7.96437
227.229    22    4    0.884107    7.67632
237.583    23    4    0.841178    7.01432
247.848    24    4    0.802811    6.76004
258.247    25    4    0.770375    6.34924
268.573    26    4    0.741225    6.0512
278.904    27    4    0.714594    5.79641
289.206    28    4    0.690557    5.51876
299.524    29    4    0.668289    5.37617
309.868    30    4    0.647212    5.05272
320.272    31    4    0.627923    4.91763
330.616    32    4    0.609548    4.71734
340.964    33    4    0.592048    4.55479
351.295    34    4    0.575296    4.36198
361.632    35    4    0.559374    4.34543
371.913    36    4    0.543892    4.35087
382.181    37    4    0.529076    4.35773
392.446    38    4    0.514691    4.23876
402.686    39    4    0.501163    4.09995
412.968    40    4    0.488219    3.88241
423.26    41    4    0.476295    3.6527
433.553    42    4    0.464825    3.22194
444.004    43    4    0.454144    3.06252
454.393    44    4    0.444729    3.65288
464.678    45    4    0.435584    4.32845
475.05    46    4    0.428323    5.93878
485.383    47    4    0.423443    8.35122
495.708    48    4    0.417452    10.8326
506.146    49    4    0.417079    14.8746
516.511    50    4    0.42441    19.7975
526.79    51    4    0.42528    22.1988
537.001    52    4    0.4134    18.8883
547.078    53    4    0.429391    14.2505
557.253    54    4    0.399899    10.0351
567.462    55    4    0.5289    31.7825
577.66    56    4    0.45183    24.1566
587.87    57    4    0.452124    16.0216
598.092    58    4    0.411249    13.0683
608.572    59    4    0.403479    11.7423
618.886    60    4    0.408469    11.354
629.106    61    4    0.369633    7.78121
639.495    62    4    0.368617    7.6072
649.755    63    4    0.360827    8.59293
660.005    64    4    0.342064    3.77028
670.349    65    4    0.347607    7.7286
680.625    66    4    0.341167    5.67758
690.915    67    4    0.330269    3.78142
701.399    68    4    0.328654    4.49311
711.73    69    4    0.321687    3.32957
721.993    70    4    0.316529    3.23798
732.278    71    4    0.315351    3.90365
742.703    72    4    0.310202    2.64126
752.848    73    4    0.30782    3.1492
763.13    74    4    0.304112    2.49739
773.359    75    4    0.300328    2.28211
783.697    76    4    0.29985    3.28134
794.044    77    4    0.295003    1.67581
804.361    78    4    0.294714    3.15982
814.609    79    4    0.291141    2.12945
824.836    80    4    0.290005    3.01926
835.013    81    4    0.287398    2.63659
845.244    82    4    0.285521    2.69787
855.49    83    4    0.285089    3.65567
865.756    84    4    0.282099    2.52713
876.059    85    4    0.282256    4.20048
886.434    86    4    0.278229    2.23686
896.652    87    4    0.280565    4.89759
906.93    88    4    0.275515    2.36393
917.169    89    4    0.279244    5.49247
927.413    90    4    0.272671    2.41653
937.656    91    4    0.27922    6.18065
947.88    92    4    0.270511    2.7954
958.046    93    4    0.280666    7.2078
968.387    94    4    0.269534    3.53129
978.622    95    4    0.282968    8.08108
988.948    96    4    0.269728    4.40221
999.16    97    4    0.284268    8.41654
1009.42    98    4    0.276695    7.00103
1019.76    99    4    0.281172    7.51296
1030.06    100    4    0.291191    10.1671
1040.39    101    4    0.269073    4.64246
1050.74    102    4    0.304495    12.0687
1061.06    103    4    0.274941    5.87407
1071.4    104    4    0.275301    8.09717
1081.59    105    4    0.301015    10.859
1091.81    106    4    0.256721    3.99603
1102.14    107    4    0.266903    7.79383
1112.41    108    4    0.27381    7.9898
1122.7    109    4    0.24906    2.6899
1133.06    110    4    0.249252    4.0158
1143.36    111    4    0.256333    7.66379
1153.74    112    4    0.250008    7.76663
1164.05    113    4    0.245165    7.81432
1174.37    114    4    0.245565    7.31145
1184.73    115    4    0.240267    3.33209
1195.05    116    4    0.238279    4.46495
1205.23    117    4    0.246383    11.0836
1215.53    118    4    0.256036    16.4715
1225.96    119    4    0.253983    15.9814
1236.39    120    4    0.237702    7.1968
1246.66    121    4    0.241241    8.78934
1256.96    122    4    0.27638    20.7949
1267.27    123    4    0.263851    16.1466
1277.53    124    4    0.233173    3.57281
1287.8    125    4    0.26637    14.9424
1298.06    126    4    0.241208    6.80209
1308.29    127    4    0.242975    8.97841
1318.47    128    4    0.240792    7.37546
1328.76    129    4    0.233964    5.95902
1338.97    130    4    0.237437    6.89238
1349.22    131    4    0.229727    4.81051
1359.45    132    4    0.233853    6.44276
1369.76    133    4    0.227106    4.03736
1380.01    134    4    0.231029    5.73423
1390.09    135    4    0.224287    3.43709
1400.32    136    4    0.227556    4.9539
1410.43    137    4    0.222036    3.39155
1420.53    138    4    0.224731    4.41793
1430.73    139    4    0.219207    2.15372
1440.92    140    4    0.221251    3.60468
1451.36    141    4    0.217009    1.54287
1461.7    142    4    0.218794    3.41043
1472.02    143    4    0.215218    0.779432
1482.36    144    4    0.216255    2.58473
1492.82    145    4    0.214248    1.3762
1503.18    146    4    0.214391    2.14561
1513.49    147    4    0.2137    2.17479
1523.83    148    4    0.212328    1.07653
1534.23    149    4    0.212952    2.30712
1544.58    150    4    0.211122    1.24476
1555.05    151    4    0.211682    2.23114
1565.53    152    4    0.210678    2.05455
1575.85    153    4    0.209392    0.827036
1586.19    154    4    0.210052    2.05854
1596.52    155    4    0.208369    1.07732
1606.81    156    4    0.20863    1.61305
1617.14    157    4    0.208458    2.06684
1627.56    158    4    0.207279    1.59819
1637.89    159    4    0.207354    1.44869
1648.29    160    4    0.207492    2.33268
1658.73    161    4    0.206076    1.56948
1669.05    162    4    0.207291    2.45197
1679.46    163    4    0.206095    2.33572
1689.76    164    4    0.205657    2.02737
1700.02    165    4    0.206121    2.36449
1710.28    166    4    0.205579    2.25838
1720.57    167    4    0.205428    2.30069
1730.93    168    4    0.207514    3.01733
1741.36    169    4    0.207026    2.34463
1751.8    170    4    0.207373    3.27658
1762.25    171    4    0.216852    4.98851
1772.56    172    4    0.210561    4.53023
1782.91    173    4    0.218225    5.29877
1793.28    174    4    0.22684    5.77946
1803.58    175    4    0.208349    3.87662
1813.89    176    4    0.22789    7.35414
1824.42    177    4    0.215368    3.76897
1834.73    178    4    0.222693    8.1207
1845.09    179    4    0.215098    6.70633
1855.38    180    4    0.232619    9.23483
1865.66    181    4    0.220073    8.56546
1875.97    182    4    0.229776    9.11609
1886.28    183    4    0.208997    3.49194
1896.59    184    4    0.232049    10.7417
1906.83    185    4    0.229162    11.2375
1917.28    186    4    0.216407    11.1068
1927.59    187    4    0.225575    9.28165
1937.92    188    4    0.208706    5.93377
1948.33    189    4    0.213962    10.1564
1958.56    190    4    0.22797    12.0812
1968.87    191    4    0.199981    7.15481
1979.17    192    4    0.200169    4.48033
1989.5    193    4    0.215688    11.8747
1999.81    194    4    0.205766    10.7614
2010.22    195    4    0.198992    5.22095
2020.49    196    4    0.205945    8.66282
2030.86    197    4    0.198488    8.6485
2041.25    198    4    0.19266    2.96249
2051.59    199    4    0.195831    7.98293
2061.97    200    4    0.18831    4.02003
2072.21    201    4    0.187007    3.08947
2082.51    202    4    0.187062    4.10085
2093.04    203    4    0.183774    1.86688
2103.37    204    4    0.183974    2.59136
2113.64    205    4    0.182754    2.95264
2124.01    206    4    0.184184    3.88993
2134.3    207    4    0.18256    2.72275
2144.65    208    4    0.18023    2.27384
2155.13    209    4    0.182286    3.85703
2165.48    210    4    0.179282    3.89823
2175.83    211    4    0.17822    3.35586
2186.12    212    4    0.178502    3.17313
2196.42    213    4    0.177984    4.7181
2206.85    214    4    0.17842    5.79697
2217.18    215    4    0.175325    3.84595
2227.53    216    4    0.173707    2.23126
2237.89    217    4    0.175216    5.90578
2248.21    218    4    0.175449    6.46033
2258.49    219    4    0.171854    3.3707
2268.87    220    4    0.170441    2.32195
2279.09    221    4    0.172235    5.1487
2289.39    222    4    0.174717    7.23563
2299.69    223    4    0.174127    7.08332
2309.93    224    4    0.167202    2.80543
2320.2    225    4    0.170572    5.49315
2330.44    226    4    0.185793    10.8132
2340.69    227    4    0.183204    10.3696
2350.98    228    4    0.167219    4.97251
2361.42    229    4    0.183606    8.98791
2371.74    230    4    0.183312    11.4828
2382.1    231    4    0.168808    6.85891
2392.49    232    4    0.17339    7.44453
2402.82    233    4    0.174661    8.98619
2413.14    234    4    0.168247    4.82922
2423.49    235    4    0.178852    8.86765
2433.81    236    4    0.171777    6.01035
2444.11    237    4    0.180355    8.49859
2454.42    238    4    0.178933    7.00074
2464.82    239    4    0.176464    7.7252
2475.13    240    4    0.176785    6.94725
2485.45    241    4    0.175833    8.10138
2495.8    242    4    0.162972    4.95637
2506.11    243    4    0.176786    8.76283
2516.44    244    4    0.15331    2.81038
2526.77    245    4    0.1717    8.75585
2537.11    246    4    0.153342    4.48503
2547.43    247    4    0.178548    9.50412
2557.96    248    4    0.179557    10.3346
2568.33    249    4    0.178201    9.71969
2578.74    250    4    0.181406    9.11592
2589.23    251    4    0.177774    8.03831
2599.53    252    4    0.201463    11.9685
2609.93    253    4    0.168929    4.71885
2620.36    254    4    0.226322    13.7214
2630.71    255    4    0.176003    7.31154
2640.99    256    4    0.184639    9.24844
2651.3    257    4    0.228084    13.3256
2661.68    258    4    0.157456    5.24636
2672    259    4    0.171887    8.70981
2682.4    260    4    0.202378    11.1187
2692.76    261    4    0.158309    5.7222
2703.05    262    4    0.146469    4.44519
2713.43    263    4    0.158127    6.55801
2723.79    264    4    0.152885    4.93889
2734.16    265    4    0.14519    3.77441
2744.48    266    4    0.137083    2.76349
2754.71    267    4    0.134257    1.75135
2765.01    268    4    0.135042    2.35942
2775.41    269    4    0.134879    2.57546
2785.72    270    4    0.132692    2.28699
2796.05    271    4    0.129267    1.40506
2806.38    272    4    0.127393    0.986622
2816.73    273    4    0.126987    1.38287
2827.13    274    4    0.125952    1.26795
2837.51    275    4    0.124812    0.802942
2847.86    276    4    0.123987    0.767862
2858.21    277    4    0.123614    1.06851
2868.56    278    4    0.122917    0.998845
2878.85    279    4    0.122117    0.760207
2889.23    280    4    0.121574    0.70321
2899.51    281    4    0.121295    0.935993
2909.82    282    4    0.121244    1.28545
2920.22    283    4    0.121067    1.46996
2930.57    284    4    0.120246    1.30954
2940.81    285    4    0.119255    1.15345
2951.14    286    4    0.119453    1.78945
2961.5    287    4    0.12123    2.79385
2971.77    288    4    0.122983    3.37978
2982.13    289    4    0.121632    2.91147
2992.5    290    4    0.117691    1.09139
3002.84    291    4    0.119404    2.47626
3013.18    292    4    0.128785    5.07965
3023.48    293    4    0.127758    5.07177
3033.85    294    4    0.118038    2.66131
3044.29    295    4    0.127496    4.03757
3054.59    296    4    0.120301    2.73187
3064.87    297    4    0.120299    2.79515
3075.23    298    4    0.121569    3.33595
3085.52    299    4    0.121257    4.70916
3095.9    300    4    0.121275    5.29108


==> batch-sz-exp-0128-sgd-log_processed_bs_32.txt <==
8.76165    1    2    28.4017    178.476
17.5261    2    2    21.8472    103.649
26.1936    3    2    16.6149    120.794
34.8514    4    2    12.5864    104.46
43.4951    5    2    10.4742    71.9193
52.1021    6    2    9.44949    50.0565
60.6878    7    2    8.86144    37.8131
69.2992    8    2    8.42923    28.4317
77.9302    9    2    8.10791    24.139
86.5388    10    2    7.81616    21.431
95.182    11    2    7.53262    20.3329
103.857    12    2    7.24799    19.6579
112.483    13    2    6.95012    19.6035
121.161    14    2    6.62453    20.6392
129.773    15    2    6.22956    21.5176
138.424    16    2    5.75813    24.0135
146.944    17    2    5.17492    26.7831
155.472    18    2    4.49603    30.2675
163.955    19    2    3.79158    28.7784
172.43    20    2    3.1766    27.511
180.929    21    2    2.7364    25.0907
189.501    22    2    2.4326    23.1976
198.165    23    2    2.19777    20.1704
206.763    24    2    2.01961    18.3778
215.449    25    2    1.86375    17.3647
224.147    26    2    1.73152    16.536
232.747    27    2    1.61861    15.5043
241.438    28    2    1.51524    13.8737
250.057    29    2    1.42813    12.5601
258.713    30    2    1.35457    11.9469
267.29    31    2    1.28406    11.1682
275.966    32    2    1.22209    10.2618
284.665    33    2    1.16465    9.69904
293.284    34    2    1.11003    9.13349
301.924    35    2    1.06186    8.43712
310.542    36    2    1.0164    7.89103
319.196    37    2    0.974589    7.60663
327.792    38    2    0.936214    7.27134
336.396    39    2    0.901362    6.86768
344.986    40    2    0.869481    6.55791
353.604    41    2    0.839411    6.33911
362.232    42    2    0.812399    6.25348
370.884    43    2    0.787782    5.97502
379.469    44    2    0.765084    5.68337
388.121    45    2    0.743876    5.52621
396.823    46    2    0.724151    5.41814
405.448    47    2    0.705985    5.26101
414.06    48    2    0.688607    5.06804
422.614    49    2    0.672301    4.90179
431.138    50    2    0.657069    4.73993
439.765    51    2    0.642918    4.62582
448.265    52    2    0.629501    4.5376
456.853    53    2    0.616703    4.44758
465.454    54    2    0.604554    4.31971
474.105    55    2    0.593001    4.21447
482.759    56    2    0.582017    4.13772
491.426    57    2    0.571532    4.02079
500.038    58    2    0.561511    3.92654
508.616    59    2    0.551947    3.85777
517.196    60    2    0.542843    3.76398
525.798    61    2    0.534148    3.65992
534.371    62    2    0.525842    3.57658
543.02    63    2    0.517863    3.50264
551.653    64    2    0.510189    3.42428
560.29    65    2    0.502769    3.35344
568.904    66    2    0.495614    3.2862
577.508    67    2    0.488705    3.21743
586.224    68    2    0.482011    3.15033
594.773    69    2    0.475551    3.08845
603.453    70    2    0.469324    3.036
612.102    71    2    0.463276    2.98011
620.706    72    2    0.457424    2.92738
629.309    73    2    0.451768    2.87857
637.971    74    2    0.446308    2.83229
646.55    75    2    0.441033    2.78433
655.133    76    2    0.435955    2.74041
663.753    77    2    0.43105    2.69474
672.395    78    2    0.426311    2.65341
680.979    79    2    0.421741    2.61518
689.52    80    2    0.417318    2.57332
698.099    81    2    0.413033    2.53214
706.655    82    2    0.408887    2.4907
715.202    83    2    0.404881    2.45178
723.761    84    2    0.400997    2.41686
732.363    85    2    0.397241    2.38373
740.951    86    2    0.393614    2.34713
749.538    87    2    0.390086    2.31422
758.104    88    2    0.386668    2.2841
766.687    89    2    0.383356    2.2519
775.283    90    2    0.380142    2.22421
783.836    91    2    0.377026    2.19579
792.51    92    2    0.374005    2.16757
801.188    93    2    0.371059    2.13954
809.802    94    2    0.36819    2.11279
818.397    95    2    0.365393    2.08834
827.017    96    2    0.362653    2.06429
835.714    97    2    0.359987    2.04042
844.359    98    2    0.357388    2.01502
853.023    99    2    0.354842    1.99045
861.676    100    2    0.352361    1.9687
870.348    101    2    0.34994    1.94523
878.978    102    2    0.34757    1.92472
887.584    103    2    0.345253    1.90097
896.201    104    2    0.342991    1.88385
904.822    105    2    0.340787    1.86176
913.449    106    2    0.338628    1.84345
922.117    107    2    0.336515    1.82332
930.771    108    2    0.334454    1.80341
939.403    109    2    0.332436    1.7844
947.997    110    2    0.330456    1.76414
956.655    111    2    0.328517    1.74595
965.355    112    2    0.326619    1.72932
974.071    113    2    0.324757    1.71002
982.701    114    2    0.322928    1.69065
991.332    115    2    0.321138    1.67323
1000.03    116    2    0.319377    1.65286
1008.68    117    2    0.317653    1.636
1017.29    118    2    0.315962    1.61771
1025.93    119    2    0.314302    1.6022
1034.69    120    2    0.312675    1.58527
1043.29    121    2    0.311075    1.57267
1051.92    122    2    0.3095    1.55435
1060.55    123    2    0.30796    1.53942
1069.17    124    2    0.306444    1.52414
1077.81    125    2    0.304955    1.50983
1086.43    126    2    0.30349    1.49566
1095.03    127    2    0.302052    1.4783
1103.67    128    2    0.300639    1.46485
1112.32    129    2    0.299249    1.44931
1120.97    130    2    0.297884    1.438
1129.57    131    2    0.29654    1.42292
1138.18    132    2    0.295218    1.41267
1146.82    133    2    0.293914    1.39896
1155.43    134    2    0.292631    1.38701
1164.05    135    2    0.291365    1.37455
1172.75    136    2    0.290117    1.35958
1181.43    137    2    0.28889    1.34917
1190.02    138    2    0.287682    1.33723
1198.7    139    2    0.286491    1.32671
1207.38    140    2    0.285316    1.31288
1215.94    141    2    0.284157    1.30242
1224.58    142    2    0.283014    1.28829
1233.2    143    2    0.281888    1.27917
1241.83    144    2    0.280777    1.266
1250.49    145    2    0.279682    1.2567
1259.1    146    2    0.2786    1.24389
1267.73    147    2    0.277534    1.23136
1276.36    148    2    0.276477    1.21986
1284.97    149    2    0.275438    1.20987
1293.63    150    2    0.27441    1.19942
1302.33    151    2    0.273397    1.18928
1310.96    152    2    0.272397    1.1824
1319.54    153    2    0.271409    1.16954
1328.22    154    2    0.270438    1.16388
1336.91    155    2    0.269477    1.15428
1345.5    156    2    0.26853    1.14287
1354.12    157    2    0.267595    1.13624
1362.77    158    2    0.266671    1.12422
1371.38    159    2    0.265761    1.12213
1380.01    160    2    0.264858    1.10917
1388.61    161    2    0.263971    1.10605
1397.21    162    2    0.263087    1.09331
1405.86    163    2    0.262222    1.08842
1414.51    164    2    0.261358    1.07996
1423.15    165    2    0.260516    1.07506
1431.83    166    2    0.259675    1.07525
1440.44    167    2    0.258845    1.05892
1449.11    168    2    0.258021    1.05632
1457.75    169    2    0.257204    1.04278
1466.37    170    2    0.25641    1.04973
1475.04    171    2    0.255622    1.06729
1483.66    172    2    0.25484    1.05523
1492.29    173    2    0.254048    1.04732
1500.9    174    2    0.25327    1.01525
1509.49    175    2    0.252523    1.03844
1518.1    176    2    0.251796    1.08602
1526.69    177    2    0.251067    1.082
1535.3    178    2    0.250316    1.06045
1543.9    179    2    0.249576    1.00663
1552.48    180    2    0.248898    1.08413
1561.07    181    2    0.248269    1.22838
1569.74    182    2    0.247579    1.21724
1578.41    183    2    0.246841    1.13268
1587.04    184    2    0.246184    1.12032
1595.66    185    2    0.245704    1.42338
1604.26    186    2    0.24522    1.68789
1612.89    187    2    0.24447    1.53694
1621.51    188    2    0.24368    1.2933
1630.21    189    2    0.243304    1.57282
1638.83    190    2    0.243254    2.16746
1647.48    191    2    0.242861    2.42416
1656.14    192    2    0.241774    1.93659
1664.79    193    2    0.240969    1.59164
1673.47    194    2    0.241248    2.3874
1682.16    195    2    0.241765    3.19173
1690.79    196    2    0.241387    3.37953
1699.47    197    2    0.239876    2.66545
1708.07    198    2    0.239198    2.31893
1716.73    199    2    0.240593    3.4916
1725.34    200    2    0.242586    4.69468
1733.94    201    2    0.243453    5.26555
1742.58    202    2    0.242594    4.93253
1751.23    203    2    0.241564    4.35131
1759.97    204    2    0.242779    4.67593
1768.67    205    2    0.247371    6.27021
1777.36    206    2    0.254085    7.80987
1786.03    207    2    0.262796    9.18833
1794.7    208    2    0.271318    10.4655
1803.33    209    2    0.276424    10.9653
1811.94    210    2    0.278083    11.526
1820.6    211    2    0.278584    11.5017
1829.24    212    2    0.275587    11.0407
1837.85    213    2    0.25827    9.00759
1846.49    214    2    0.251801    7.94406
1855.09    215    2    0.255971    7.40791
1863.79    216    2    0.255729    7.12836
1872.41    217    2    0.247497    6.40954
1881.04    218    2    0.243809    6.06452
1889.66    219    2    0.237285    4.52544
1898.25    220    2    0.233269    3.1724
1906.85    221    2    0.231665    2.38406
1915.5    222    2    0.231493    2.73042
1924.15    223    2    0.231591    3.0557
1932.77    224    2    0.229948    2.79785
1941.44    225    2    0.227845    2.36484
1950.12    226    2    0.226648    2.05809
1958.74    227    2    0.225524    1.51056
1967.38    228    2    0.224654    1.2908
1975.97    229    2    0.22428    1.52436
1984.62    230    2    0.223683    1.5315
1993.29    231    2    0.223082    1.52262
2001.95    232    2    0.222336    1.34066
2010.63    233    2    0.221754    1.24392
2019.25    234    2    0.221047    1.05535
2027.84    235    2    0.220689    0.966908
2036.52    236    2    0.22016    0.89655
2045.16    237    2    0.219595    0.825256
2053.75    238    2    0.219187    0.799033
2062.35    239    2    0.218715    0.789495
2070.99    240    2    0.21826    0.793053
2079.65    241    2    0.217834    0.762335
2088.29    242    2    0.217434    0.79877
2096.89    243    2    0.21698    0.744388
2105.55    244    2    0.216617    0.767633
2114.14    245    2    0.21618    0.700067
2122.77    246    2    0.215796    0.764295
2131.39    247    2    0.215368    0.67185
2140.02    248    2    0.215005    0.70636
2148.68    249    2    0.214594    0.656167
2157.41    250    2    0.214225    0.641782
2166.05    251    2    0.213843    0.63969
2174.73    252    2    0.213467    0.635169
2183.42    253    2    0.21309    0.610299
2192.07    254    2    0.212734    0.630621
2200.64    255    2    0.212362    0.609195
2209.28    256    2    0.212003    0.610568
2217.91    257    2    0.211645    0.610438
2226.55    258    2    0.211286    0.601276
2235.16    259    2    0.210933    0.605087
2243.73    260    2    0.21058    0.594164
2252.36    261    2    0.21023    0.597087
2260.94    262    2    0.209878    0.58572
2269.59    263    2    0.209532    0.586459
2278.19    264    2    0.209185    0.580418
2286.79    265    2    0.208841    0.581604
2295.42    266    2    0.208496    0.569093
2304.07    267    2    0.208155    0.575751
2312.71    268    2    0.207815    0.570157
2321.32    269    2    0.207475    0.566953
2329.92    270    2    0.207136    0.561618
2338.55    271    2    0.206799    0.559967
2347.2    272    2    0.206464    0.55765
2355.88    273    2    0.206129    0.55549
2364.49    274    2    0.205796    0.553837
2373.04    275    2    0.205461    0.550259
2381.61    276    2    0.205131    0.550295
2390.23    277    2    0.204798    0.547175
2398.89    278    2    0.204468    0.546851
2407.52    279    2    0.204135    0.542537
2416.16    280    2    0.203808    0.545043
2424.78    281    2    0.203475    0.541411
2433.38    282    2    0.203148    0.542884
2442.02    283    2    0.202818    0.541397
2450.61    284    2    0.202492    0.545502
2459.21    285    2    0.20216    0.543641
2467.84    286    2    0.201833    0.551359
2476.55    287    2    0.2015    0.546145
2485.19    288    2    0.201173    0.552932
2493.77    289    2    0.200838    0.551205
2502.46    290    2    0.200513    0.562029
2511.04    291    2    0.200178    0.56282
2519.61    292    2    0.199852    0.577466
2528.3    293    2    0.199515    0.579837
2536.88    294    2    0.19919    0.591271
2545.5    295    2    0.198849    0.590866
2554.12    296    2    0.19852    0.60124
2562.77    297    2    0.198177    0.605941
2571.46    298    2    0.197847    0.621818
2580.07    299    2    0.197505    0.639029
2588.69    300    2    0.197175    0.660923


==> batch-sz-exp-0128-sgd-log_processed_bs_64.txt <==
7.32921    1    1    36.8968    416.715
14.5368    2    1    28.2161    175.132
21.6427    3    1    24.2779    93.3499
28.7916    4    1    21.8131    100.929
35.9316    5    1    19.3219    116.825
43.0497    6    1    16.6914    119.626
50.1686    7    1    14.3487    116.493
57.2119    8    1    12.6391    105.346
64.2921    9    1    11.4218    90.0394
71.3787    10    1    10.533    73.7783
78.4177    11    1    9.91362    59.9981
85.4789    12    1    9.48857    50.5444
92.5246    13    1    9.17082    44.1185
99.5782    14    1    8.8992    38.2788
106.662    15    1    8.6613    32.5184
113.649    16    1    8.46044    28.2318
120.615    17    1    8.29131    25.3226
127.643    18    1    8.14092    23.3932
134.686    19    1    7.99712    21.8782
141.774    20    1    7.85683    20.9179
148.799    21    1    7.7175    20.176
155.906    22    1    7.57808    19.5016
163.004    23    1    7.43794    19.0787
170.12    24    1    7.29479    18.9327
177.243    25    1    7.14463    18.7142
184.378    26    1    6.98981    18.8121
191.533    27    1    6.82831    19.1348
198.665    28    1    6.65417    19.3592
205.802    29    1    6.4646    19.848
212.902    30    1    6.25858    20.5824
220.031    31    1    6.03515    21.5883
227.032    32    1    5.78971    23.1059
234.081    33    1    5.51577    24.7383
241.173    34    1    5.20798    26.2004
248.263    35    1    4.86985    27.5318
255.287    36    1    4.51012    27.7403
262.316    37    1    4.1527    27.9209
269.321    38    1    3.80866    27.6806
276.354    39    1    3.49548    26.8734
283.502    40    1    3.23072    26.1139
290.65    41    1    3.00517    25.1794
297.781    42    1    2.81462    24.428
304.942    43    1    2.6536    23.7278
312.048    44    1    2.51359    22.6672
319.194    45    1    2.39215    21.3957
326.323    46    1    2.28683    20.3633
333.445    47    1    2.19014    19.4992
340.577    48    1    2.09936    18.7084
347.691    49    1    2.01512    18.0479
354.796    50    1    1.93953    17.6178
361.931    51    1    1.8724    17.2716
368.968    52    1    1.8129    16.9118
375.973    53    1    1.75941    16.5179
382.912    54    1    1.70934    16.0645
389.843    55    1    1.66056    15.5217
396.881    56    1    1.61363    14.9419
403.952    57    1    1.5704    14.4195
411.053    58    1    1.53124    14.0083
418.162    59    1    1.49456    13.6601
425.227    60    1    1.45875    13.3367
432.22    61    1    1.42398    13.0435
439.021    62    1    1.39103    12.7423
445.769    63    1    1.35977    12.4062
452.654    64    1    1.32924    12.036
459.627    65    1    1.29847    11.6353
466.635    66    1    1.26768    11.2382
473.619    67    1    1.23765    10.9174
480.618    68    1    1.20869    10.6231
487.69    69    1    1.18124    10.3167
494.669    70    1    1.15481    10.016
501.612    71    1    1.12926    9.76385
508.63    72    1    1.10473    9.56357
515.772    73    1    1.0815    9.38242
522.905    74    1    1.05932    9.18648
530.044    75    1    1.03787    8.92869
537.129    76    1    1.01726    8.63915
544.202    77    1    0.997565    8.36352
551.293    78    1    0.978721    8.11957
558.416    79    1    0.960467    7.8945
565.522    80    1    0.942749    7.69152
572.637    81    1    0.925654    7.51529
579.719    82    1    0.909353    7.35592
586.843    83    1    0.893766    7.1944
593.965    84    1    0.878745    7.01671
601.067    85    1    0.86421    6.83108
608.179    86    1    0.850208    6.65558
615.282    87    1    0.836703    6.49618
622.364    88    1    0.823607    6.34872
629.428    89    1    0.81087    6.21515
636.52    90    1    0.798496    6.09788
643.66    91    1    0.786592    6.00005
650.726    92    1    0.775176    5.91963
657.836    93    1    0.764128    5.84119
664.888    94    1    0.75331    5.7539
672.054    95    1    0.742754    5.66076
679.139    96    1    0.732579    5.5615
686.314    97    1    0.722767    5.45423
693.469    98    1    0.71325    5.34362
700.541    99    1    0.704034    5.2423
707.675    100    1    0.695153    5.15987
714.831    101    1    0.686599    5.09587
721.931    102    1    0.678317    5.03435
729.005    103    1    0.670274    4.9628
736.101    104    1    0.662494    4.88564
743.192    105    1    0.654975    4.81157
750.235    106    1    0.647667    4.73949
757.298    107    1    0.640562    4.67076
764.415    108    1    0.633674    4.6077
771.558    109    1    0.626994    4.54782
778.679    110    1    0.620503    4.48598
785.877    111    1    0.614195    4.42106
792.928    112    1    0.608074    4.35851
799.966    113    1    0.602135    4.30266
807.02    114    1    0.596352    4.25418
814.173    115    1    0.590717    4.20797
821.232    116    1    0.585237    4.16144
828.329    117    1    0.579911    4.11513
835.377    118    1    0.574723    4.06911
842.482    119    1    0.569667    4.0255
849.562    120    1    0.564752    3.98512
856.617    121    1    0.55997    3.94887
863.658    122    1    0.555301    3.91395
870.7    123    1    0.550739    3.8745
877.724    124    1    0.546286    3.83023
884.769    125    1    0.541936    3.78376
891.847    126    1    0.537684    3.74045
898.849    127    1    0.533528    3.70376
905.919    128    1    0.529463    3.67185
913.029    129    1    0.525484    3.6412
920.116    130    1    0.521583    3.60883
927.193    131    1    0.517761    3.57537
934.199    132    1    0.514019    3.54328
941.235    133    1    0.510356    3.51104
948.285    134    1    0.506766    3.47653
955.333    135    1    0.503244    3.4396
962.344    136    1    0.499793    3.40242
969.398    137    1    0.496407    3.36815
976.384    138    1    0.49308    3.33762
983.462    139    1    0.48981    3.31238
990.487    140    1    0.486597    3.28847
997.617    141    1    0.483439    3.26171
1004.78    142    1    0.480334    3.22957
1011.93    143    1    0.477282    3.19578
1019.15    144    1    0.474277    3.16506
1026.27    145    1    0.471313    3.13937
1033.37    146    1    0.468394    3.1165
1040.49    147    1    0.465518    3.09263
1047.63    148    1    0.462685    3.06621
1054.83    149    1    0.459895    3.04112
1061.99    150    1    0.457146    3.02015
1069.19    151    1    0.454439    3.00153
1076.34    152    1    0.451775    2.98172
1083.46    153    1    0.449155    2.95786
1090.58    154    1    0.446578    2.93143
1097.73    155    1    0.444041    2.90621
1104.86    156    1    0.441541    2.88304
1112    157    1    0.439077    2.86122
1119.15    158    1    0.436648    2.83803
1126.27    159    1    0.434254    2.81265
1133.43    160    1    0.431896    2.78729
1140.56    161    1    0.429571    2.76368
1147.71    162    1    0.427279    2.74235
1154.84    163    1    0.42502    2.72105
1161.98    164    1    0.422795    2.69813
1169.1    165    1    0.420599    2.67256
1176.2    166    1    0.418433    2.64685
1183.32    167    1    0.416297    2.62373
1190.47    168    1    0.414191    2.60286
1197.58    169    1    0.412113    2.58233
1204.74    170    1    0.410061    2.56086
1211.88    171    1    0.408037    2.53793
1219.06    172    1    0.40604    2.51541
1226.17    173    1    0.404071    2.49436
1233.32    174    1    0.402129    2.47489
1240.43    175    1    0.400214    2.45517
1247.55    176    1    0.398325    2.43437
1254.66    177    1    0.396463    2.41342
1261.77    178    1    0.394628    2.39398
1268.93    179    1    0.392819    2.37558
1276.03    180    1    0.391035    2.35696
1283.18    181    1    0.389275    2.33752
1290.33    182    1    0.387541    2.31768
1297.49    183    1    0.385832    2.29867
1304.59    184    1    0.384147    2.28083
1311.74    185    1    0.382486    2.26267
1318.85    186    1    0.380848    2.24371
1325.99    187    1    0.379231    2.22522
1333.1    188    1    0.377633    2.20869
1340.2    189    1    0.376055    2.19349
1347.32    190    1    0.374498    2.17796
1354.4    191    1    0.37296    2.16023
1361.53    192    1    0.371441    2.14115
1368.63    193    1    0.369942    2.12366
1375.71    194    1    0.36846    2.10808
1382.83    195    1    0.366998    2.09317
1389.94    196    1    0.365555    2.0776
1397.03    197    1    0.36413    2.06152
1404.15    198    1    0.362722    2.0459
1411.24    199    1    0.361331    2.03045
1418.34    200    1    0.359959    2.0146
1425.44    201    1    0.358605    1.99905
1432.57    202    1    0.357267    1.98475
1439.69    203    1    0.355945    1.9713
1446.81    204    1    0.354641    1.95828
1453.9    205    1    0.353353    1.94467
1461    206    1    0.352082    1.93113
1468.13    207    1    0.350826    1.91827
1475.29    208    1    0.349587    1.90527
1482.38    209    1    0.348364    1.89182
1489.5    210    1    0.347156    1.87834
1496.63    211    1    0.345962    1.8659
1503.79    212    1    0.344783    1.85447
1510.93    213    1    0.343619    1.84266
1518.05    214    1    0.342468    1.82997
1525.16    215    1    0.341331    1.81794
1532.33    216    1    0.340207    1.80671
1539.44    217    1    0.339097    1.79578
1546.55    218    1    0.338    1.78409
1553.66    219    1    0.336917    1.77159
1560.81    220    1    0.335846    1.75925
1567.89    221    1    0.334787    1.74812
1575.02    222    1    0.33374    1.73738
1582.17    223    1    0.332704    1.72645
1589.29    224    1    0.33168    1.71526
1596.37    225    1    0.330668    1.70509
1603.47    226    1    0.329667    1.69595
1610.65    227    1    0.328676    1.68659
1617.74    228    1    0.327697    1.67606
1624.85    229    1    0.326728    1.66491
1631.95    230    1    0.32577    1.65401
1639.15    231    1    0.324821    1.64389
1646.24    232    1    0.323883    1.63415
1653.38    233    1    0.322954    1.62477
1660.48    234    1    0.322035    1.61602
1667.62    235    1    0.321126    1.60733
1674.71    236    1    0.320227    1.59854
1681.81    237    1    0.319337    1.58894
1688.93    238    1    0.318457    1.57891
1696.04    239    1    0.317585    1.56988
1703.13    240    1    0.316721    1.56146
1710.31    241    1    0.315867    1.55252
1717.43    242    1    0.315022    1.54337
1724.57    243    1    0.314186    1.53499
1731.74    244    1    0.313358    1.52677
1738.87    245    1    0.312538    1.5176
1746.01    246    1    0.311727    1.50811
1753.1    247    1    0.310924    1.49962
1760.24    248    1    0.310129    1.49192
1767.37    249    1    0.309343    1.48411
1774.5    250    1    0.308564    1.47584
1781.65    251    1    0.307793    1.46771
1788.8    252    1    0.307029    1.46027
1795.94    253    1    0.306273    1.45238
1803.06    254    1    0.305524    1.44395
1810.18    255    1    0.304782    1.43585
1817.37    256    1    0.304048    1.42835
1824.45    257    1    0.30332    1.42068
1831.56    258    1    0.302598    1.41285
1838.69    259    1    0.301883    1.40527
1845.79    260    1    0.301175    1.39785
1852.89    261    1    0.300473    1.39015
1860    262    1    0.299777    1.38258
1867.12    263    1    0.299088    1.37559
1874.29    264    1    0.298405    1.36902
1881.41    265    1    0.297728    1.36221
1888.52    266    1    0.297057    1.35493
1895.63    267    1    0.296392    1.34773
1902.73    268    1    0.295733    1.34107
1909.88    269    1    0.29508    1.3345
1916.97    270    1    0.294432    1.32796
1924.1    271    1    0.293789    1.32071
1931.24    272    1    0.293152    1.3139
1938.38    273    1    0.292521    1.30792
1945.53    274    1    0.291895    1.30164
1952.68    275    1    0.291274    1.2951
1959.79    276    1    0.290658    1.2888
1966.92    277    1    0.290048    1.28227
1974.08    278    1    0.289443    1.2752
1981.2    279    1    0.288843    1.26874
1988.38    280    1    0.288248    1.2632
1995.48    281    1    0.287657    1.2578
2002.58    282    1    0.287071    1.25202
2009.69    283    1    0.286489    1.24572
2016.79    284    1    0.285912    1.23963
2023.91    285    1    0.28534    1.23363
2031.03    286    1    0.284772    1.22728
2038.12    287    1    0.284208    1.22136
2045.24    288    1    0.283649    1.21589
2052.51    289    1    0.283093    1.21074
2059.66    290    1    0.282542    1.20538
2066.77    291    1    0.281994    1.19961
2073.97    292    1    0.28145    1.19341
2081.18    293    1    0.280909    1.18765
2088.3    294    1    0.280372    1.18279
2095.42    295    1    0.279839    1.17752
2102.59    296    1    0.279309    1.17193
2109.75    297    1    0.278783    1.16723
2116.84    298    1    0.278261    1.1625
2123.94    299    1    0.277742    1.15675
2131.09    300    1    0.277227    1.15118


==> batch-sz-exp-0128-sgd-log_processed_bs_8.txt <==
15.7833    1    8    14.2966    117.372
31.4634    2    8    8.80032    34.3967
47.1749    3    8    7.74597    21.0786
62.9747    4    8    6.67713    20.1113
78.789    5    8    4.85182    28.501
94.3761    6    8    2.83557    28.3907
109.977    7    8    2.06266    24.5688
125.484    8    8    1.52971    16.3608
141.116    9    8    1.27168    13.3779
156.711    10    8    1.13291    13.3494
172.408    11    8    0.976353    10.0179
188.1    12    8    0.872565    7.72021
203.637    13    8    0.798725    7.05561
219.243    14    8    0.750753    9.09577
234.944    15    8    0.716617    10.7675
250.59    16    8    0.661084    9.0223
266.219    17    8    0.629864    8.53948
281.817    18    8    0.585916    7.85057
297.589    19    8    0.548506    5.38441
313.288    20    8    0.532816    7.17175
328.951    21    8    0.541153    10.1285
344.551    22    8    0.563797    14.7568
360.147    23    8    0.634879    21.173
375.735    24    8    0.584524    17.7449
391.462    25    8    0.448682    8.7052
407.167    26    8    0.617268    20.1976
422.729    27    8    0.514156    14.0135
438.328    28    8    0.434379    7.33271
454.003    29    8    0.419626    7.57964
469.652    30    8    0.398102    7.81689
485.384    31    8    0.370467    5.95141
501.013    32    8    0.351564    4.904
516.695    33    8    0.337694    3.73882
532.292    34    8    0.335003    4.73896
548.075    35    8    0.333576    6.65014
563.622    36    8    0.31751    5.05057
579.202    37    8    0.313368    4.53837
594.907    38    8    0.304847    3.73363
610.678    39    8    0.298482    3.35309
626.39    40    8    0.291285    2.33762
642.118    41    8    0.287654    2.40195
657.906    42    8    0.289469    4.51775
673.622    43    8    0.295134    6.2898
689.287    44    8    0.297302    8.58132
704.912    45    8    0.315447    11.6513
720.536    46    8    0.337932    14.3842
736.17    47    8    0.331189    14.3822
751.841    48    8    0.301236    9.3896
767.519    49    8    0.28963    5.41954
783.186    50    8    0.389578    15.9938
798.895    51    8    0.595188    24.9133
814.56    52    8    0.440999    17.224
830.337    53    8    0.327334    8.94833
846.14    54    8    0.474319    17.827
861.631    55    8    0.344801    9.6857
877.309    56    8    0.302185    6.91265
893.027    57    8    0.388947    11.6636
908.832    58    8    0.275373    3.97467
924.448    59    8    0.288511    6.47931
939.989    60    8    0.295157    6.68805
955.49    61    8    0.264789    4.06235
971.092    62    8    0.28915    8.64864
986.813    63    8    0.24193    2.95707
1002.35    64    8    0.258599    6.0308
1018.13    65    8    0.240092    3.87499
1033.99    66    8    0.24001    3.90196
1049.61    67    8    0.244908    5.29151
1065.3    68    8    0.224911    2.06147
1080.81    69    8    0.236102    4.3389
1096.56    70    8    0.224651    2.60166
1112.15    71    8    0.221398    2.0986
1127.69    72    8    0.22826    4.00079
1143.31    73    8    0.218064    1.92481
1158.97    74    8    0.217067    2.04979
1174.61    75    8    0.219325    3.0916
1190.24    76    8    0.213173    1.77381
1205.82    77    8    0.212955    2.19059
1221.48    78    8    0.215284    3.19052
1237.16    79    8    0.210717    2.46434
1252.72    80    8    0.206877    1.34081
1268.52    81    8    0.210421    2.86166
1284.19    82    8    0.209561    2.97716
1299.87    83    8    0.203684    1.58065
1315.54    84    8    0.202301    1.52435
1331.13    85    8    0.207404    3.35701
1346.68    86    8    0.207012    3.60225
1362.28    87    8    0.199997    2.32333
1377.95    88    8    0.196758    1.5658
1393.62    89    8    0.203261    3.64096
1409.15    90    8    0.2072    4.62239
1424.71    91    8    0.199217    3.52973
1440.32    92    8    0.189469    1.3464
1455.87    93    8    0.195674    3.65722
1471.6    94    8    0.214324    6.4931
1487.32    95    8    0.216651    7.01047
1503    96    8    0.192963    4.28381
1518.51    97    8    0.183578    2.57226
1534.14    98    8    0.21648    7.00103
1549.74    99    8    0.24382    9.1814
1565.37    100    8    0.20626    6.33534
1581.07    101    8    0.18087    3.80229
1596.7    102    8    0.220145    7.98797
1612.35    103    8    0.209734    6.86449
1627.93    104    8    0.16936    3.00584
1643.62    105    8    0.188486    5.34221
1659.02    106    8    0.171006    3.6229
1674.61    107    8    0.163664    2.75969
1690.25    108    8    0.171462    4.66881
1705.91    109    8    0.16053    3.35818
1721.56    110    8    0.156144    3.06632
1737.16    111    8    0.157491    3.45169
1752.76    112    8    0.154986    3.60089
1768.48    113    8    0.156249    5.85039
1784.24    114    8    0.151076    2.72955
1799.88    115    8    0.150011    4.26452
1815.42    116    8    0.146711    2.9454
1831.01    117    8    0.14934    4.11044
1846.59    118    8    0.151686    4.53197
1862.26    119    8    0.149315    4.78774
1878.08    120    8    0.151433    5.5188
1893.74    121    8    0.152379    5.50914
1909.41    122    8    0.150039    4.54566
1925.17    123    8    0.141892    3.73036
1940.83    124    8    0.145498    3.88829
1956.4    125    8    0.157723    5.7021
1971.98    126    8    0.16197    6.25072
1987.74    127    8    0.155505    5.65939
2003.47    128    8    0.142535    3.98692
2019.08    129    8    0.142503    3.58208
2034.74    130    8    0.147086    3.79019
2050.32    131    8    0.157427    5.76552
2065.92    132    8    0.136622    3.1438
2081.57    133    8    0.135477    3.22194
2097.23    134    8    0.158461    5.36821
2112.96    135    8    0.173222    6.89514
2128.74    136    8    0.148172    5.02183
2144.39    137    8    0.147448    5.03165
2160.05    138    8    0.14987    5.67037
2175.73    139    8    0.159988    6.49056
2191.5    140    8    0.147115    6.68408
2207.08    141    8    0.148407    6.64084
2222.79    142    8    0.159424    7.86515
2238.47    143    8    0.147925    6.3738
2254.14    144    8    0.143743    5.60827
2269.71    145    8    0.15217    4.47985
2285.4    146    8    0.164197    6.88184
2301.16    147    8    0.20804    10.2983
2316.78    148    8    0.317755    16.1847
2332.39    149    8    0.319097    16.1198
2347.99    150    8    0.172514    5.49547
2363.76    151    8    0.282798    11.884
2379.28    152    8    0.470005    17.7909
2394.94    153    8    0.222669    8.58269
2410.64    154    8    0.199531    7.50105
2426.32    155    8    0.26903    10.6683
2441.93    156    8    0.152454    4.26014
2457.58    157    8    0.247508    9.77427
2473.17    158    8    0.161489    5.04321
2488.92    159    8    0.190387    6.82964
2504.67    160    8    0.138263    3.74686
2520.28    161    8    0.144599    4.47858
2535.87    162    8    0.128269    3.78227
2551.5    163    8    0.130447    3.4653
2567.26    164    8    0.117074    3.00221
2582.96    165    8    0.118014    2.595
2598.46    166    8    0.112151    2.86297
2614.04    167    8    0.110511    1.86335
2629.57    168    8    0.10772    1.83574
2645.16    169    8    0.107396    1.38957
2660.9    170    8    0.106251    1.89753
2676.58    171    8    0.104874    1.42264
2692.31    172    8    0.103144    0.900691
2707.94    173    8    0.102464    0.899236
2723.52    174    8    0.101807    0.980824
2739.22    175    8    0.101016    0.758899
2754.82    176    8    0.100751    0.864975
2770.49    177    8    0.0999005    0.401813
2786.11    178    8    0.0999322    0.801204
2801.74    179    8    0.0992012    0.522434
2817.38    180    8    0.0989482    0.560677
2833.05    181    8    0.0985639    0.522766
2848.71    182    8    0.0982056    0.442195
2864.28    183    8    0.0979939    0.526651
2879.92    184    8    0.0976333    0.580829
2895.51    185    8    0.0973564    0.48612
2911.14    186    8    0.0970876    0.483144
2926.75    187    8    0.096772    0.340633
2942.46    188    8    0.0965971    0.46287
2958.14    189    8    0.0963846    0.505749
2973.74    190    8    0.0961121    0.552395
2989.37    191    8    0.0959225    0.629919
3005.05    192    8    0.0956832    0.501194
3020.68    193    8    0.0954346    0.454247
3036.35    194    8    0.095253    0.451369
3051.91    195    8    0.0951349    0.749911
3067.55    196    8    0.0951122    1.19372
3083.23    197    8    0.0951763    1.57734
3098.86    198    8    0.0952208    1.82524
3114.51    199    8    0.0949004    1.61421
3130.16    200    8    0.0942469    0.598192
3145.78    201    8    0.0949645    1.896
3161.47    202    8    0.100086    5.0495
3177.17    203    8    0.0995962    4.78472
3192.86    204    8    0.0964376    3.08036
3208.54    205    8    0.0992194    4.50248
3224.21    206    8    0.0979095    3.66934
3239.91    207    8    0.0943437    1.40287
3255.56    208    8    0.0938443    1.34818
3271.26    209    8    0.0938868    1.36161
3286.88    210    8    0.0938877    1.35396
3302.68    211    8    0.093314    0.905686
3318.55    212    8    0.0930201    0.720604
3334.12    213    8    0.09314    1.03557
3349.69    214    8    0.0935601    1.10588
3365.3    215    8    0.093717    1.07941
3381.02    216    8    0.0930086    0.838211
3396.75    217    8    0.0925267    0.762315
3412.38    218    8    0.0931689    0.995229
3427.95    219    8    0.0951508    1.59825
3443.55    220    8    0.094807    1.6478
3459.15    221    8    0.0930221    1.16453
3474.7    222    8    0.0926663    1.11767
3490.31    223    8    0.0967922    2.0472
3506.16    224    8    0.101696    2.78893
3521.84    225    8    0.100767    2.62043
3537.37    226    8    0.0948277    1.54974
3553    227    8    0.0945787    1.4342
3568.55    228    8    0.107657    3.3576
3584.2    229    8    0.117462    4.30233
3599.87    230    8    0.106205    3.24131
3615.6    231    8    0.0956115    1.93042
3631.15    232    8    0.113767    3.94849
3646.77    233    8    0.125885    4.77509
3662.41    234    8    0.103363    2.62445
3678.05    235    8    0.0992818    2.32484
3693.65    236    8    0.109172    3.42239
3709.25    237    8    0.0972128    1.87192
3725.1    238    8    0.0965839    2.13294
3740.69    239    8    0.101345    2.77435
3756.54    240    8    0.0948857    1.75767
3772.4    241    8    0.0941287    1.53754
3788.1    242    8    0.0996422    2.39367
3803.82    243    8    0.101462    2.55977
3819.52    244    8    0.109326    3.02907
3835.12    245    8    0.117873    3.44075
3850.83    246    8    0.104781    2.91935
3866.51    247    8    0.100453    2.78665
3882.27    248    8    0.1056    2.80505
3898.15    249    8    0.0950968    1.80965
3913.83    250    8    0.0940997    1.36646
3929.47    251    8    0.0964794    1.91202
3945.11    252    8    0.0945895    1.59394
3960.73    253    8    0.0963829    2.13517
3976.5    254    8    0.0942297    1.86756
3992.1    255    8    0.0917522    1.01722
4007.77    256    8    0.092161    1.47382
4023.57    257    8    0.0938379    1.40843
4039.26    258    8    0.0989459    2.50227
4054.9    259    8    0.0976673    2.29823
4070.57    260    8    0.102947    3.52251
4086.28    261    8    0.101925    3.47144
4101.97    262    8    0.10784    4.12416
4117.65    263    8    0.116093    4.99962
4133.41    264    8    0.107957    3.92142
4149.12    265    8    0.107106    4.35339
4164.81    266    8    0.107017    2.94158
4180.61    267    8    0.11325    3.58675
4196.35    268    8    0.136313    5.13834
4212.15    269    8    0.239304    11.519
4227.85    270    8    0.296708    12.8663
4243.57    271    8    0.268134    11.5699
4259.22    272    8    0.130643    3.33064
4274.81    273    8    0.317044    12.3086
4290.46    274    8    0.52986    16.5946
4306.1    275    8    0.201247    6.86057
4321.73    276    8    0.3399    10.3754
4337.41    277    8    0.224494    7.12815
4352.98    278    8    0.190847    5.46093
4368.62    279    8    0.199236    4.48759
4384.23    280    8    0.146758    3.0611
4399.92    281    8    0.13985    3.30551
4415.69    282    8    0.113303    1.95375
4431.36    283    8    0.115045    3.17675
4446.94    284    8    0.108125    2.49033
4462.59    285    8    0.11412    3.71382
4478.28    286    8    0.105703    3.01007
4494    287    8    0.101358    2.89209
4509.64    288    8    0.0997418    3.59338
4525.35    289    8    0.103378    4.10173
4541.01    290    8    0.0985682    3.82595
4556.75    291    8    0.100389    3.60595
4572.45    292    8    0.0988179    3.83121
4588.24    293    8    0.0999457    3.80725
4603.93    294    8    0.0932305    2.42688
4619.63    295    8    0.091941    1.27656
4635.22    296    8    0.0914414    0.925557
4651.02    297    8    0.097816    2.53306
4666.71    298    8    0.102536    4.20779
4682.63    299    8    0.109358    5.72205
4698.27    300    8    0.108013    5.58145


==> lbfgs_100_epochs_combined_064_128_minute.txt <==
p,N64,N128
2,63.6,208.4
4,42.5,113.4
8,32.0,67.2
16,23.6,46.2


==> n_1024_c_3.csv <==
"arc_length","u_fdm","u_fem","u_ml"
0,0,0,0.000447502
0.001,8.97728e-05,0.000123259,0.00526733
0.002,0.000346754,0.000368083,0.00689371
0.003,0.000755085,0.000759361,0.00491052
0.004,0.00130066,0.00128403,0.00627995
0.005,0.00197142,0.00193039,0.00582524
0.006,0.00275697,0.00268906,0.00728325
0.007,0.00364828,0.00355163,0.00858201
0.008,0.00463742,0.00451065,0.010721
0.009,0.00571739,0.00555954,0.0111611
0.01,0.00688199,0.00669239,0.0132067
0.011,0.00812567,0.00790389,0.0158761
0.012,0.00944346,0.00918928,0.0185258
0.013,0.0108309,0.0105442,0.021038
0.014,0.0122838,0.0119648,0.0241702
0.015,0.0137987,0.0134473,0.0278227
0.016,0.015372,0.0149886,0.0302342
0.017,0.0170008,0.0165857,0.031032
0.018,0.0186822,0.0182356,0.0328146
0.019,0.0204136,0.019936,0.0347308
0.02,0.0221926,0.0216844,0.0363577
0.021,0.024017,0.0234786,0.0379802
0.022,0.0258847,0.0253166,0.0399603
0.023,0.0277938,0.0271964,0.0422963
0.024,0.0297425,0.0291164,0.0442482
0.025,0.0317292,0.0310748,0.0462067
0.026,0.0337523,0.0330701,0.0484519
0.027,0.0358104,0.0351008,0.0511218
0.028,0.037902,0.0371656,0.0535233
0.029,0.0400259,0.0392631,0.0561533
0.03,0.0421809,0.0413922,0.0593539
0.031,0.0443658,0.0435518,0.0628647
0.032,0.0465796,0.0457407,0.0650732
0.033,0.0488212,0.0479579,0.0668006
0.034,0.0510897,0.0502024,0.068975
0.035,0.0533841,0.0524734,0.0711243
0.036,0.0557037,0.0547699,0.0729395
0.037,0.0580476,0.0570911,0.0746716
0.038,0.0604149,0.0594363,0.0768769
0.039,0.062805,0.0618047,0.0789948
0.04,0.0652171,0.0641955,0.0809331
0.041,0.0676506,0.0666082,0.0829194
0.042,0.0701049,0.0690419,0.0852361
0.043,0.0725792,0.0714962,0.0878718
0.044,0.0750733,0.0739706,0.0903124
0.045,0.0775865,0.0764645,0.0930975
0.046,0.0801181,0.0789772,0.0963299
0.047,0.0826676,0.0815082,0.0996988
0.048,0.0852344,0.0840569,0.102016
0.049,0.0878182,0.0866229,0.104523
0.05,0.0904184,0.0892057,0.107584
0.051,0.0930347,0.0918049,0.110574
0.052,0.0956665,0.09442,0.113047
0.053,0.0983135,0.0970506,0.115776
0.054,0.100975,0.0996964,0.119019
0.055,0.103652,0.102357,0.122056
0.056,0.106342,0.105032,0.124681
0.057,0.109046,0.107721,0.127631
0.058,0.111763,0.110423,0.131161
0.059,0.114494,0.113139,0.134596
0.06,0.117237,0.115868,0.137864
0.061,0.119992,0.11861,0.141757
0.062,0.12276,0.121364,0.146069
0.063,0.12554,0.12413,0.14939
0.064,0.128331,0.126909,0.151537
0.065,0.131133,0.129698,0.153989
0.066,0.133947,0.132499,0.156463
0.067,0.136771,0.135311,0.158608
0.068,0.139606,0.138134,0.160515
0.069,0.142451,0.140968,0.16269
0.07,0.145306,0.143811,0.165049
0.071,0.148171,0.146665,0.167205
0.072,0.151046,0.149529,0.169275
0.073,0.15393,0.152403,0.171689
0.074,0.156824,0.155286,0.174471
0.075,0.159726,0.158178,0.177222
0.076,0.162638,0.161079,0.180116
0.077,0.165557,0.163989,0.183512
0.078,0.168486,0.166908,0.18742
0.079,0.171423,0.169836,0.190204
0.08,0.174367,0.172771,0.192871
0.081,0.17732,0.175715,0.195615
0.082,0.180281,0.178667,0.198623
0.083,0.183249,0.181627,0.201322
0.084,0.186225,0.184594,0.20403
0.085,0.189207,0.187569,0.207223
0.086,0.192198,0.190552,0.210487
0.087,0.195195,0.193541,0.212962
0.088,0.198199,0.196538,0.215555
0.089,0.20121,0.199542,0.218531
0.09,0.204227,0.202552,0.221698
0.091,0.207251,0.205569,0.22462
0.092,0.210281,0.208593,0.227683
0.093,0.213318,0.211623,0.231422
0.094,0.21636,0.214659,0.235252
0.095,0.219409,0.217702,0.238163
0.096,0.222463,0.22075,0.240596
0.097,0.225523,0.223804,0.243109
0.098,0.228589,0.226864,0.245688
0.099,0.23166,0.22993,0.248184
0.1,0.234737,0.233001,0.250681
0.101,0.237818,0.236078,0.253589
0.102,0.240905,0.23916,0.25626
0.103,0.243997,0.242248,0.258535
0.104,0.247094,0.24534,0.260981
0.105,0.250196,0.248438,0.263762
0.106,0.253303,0.25154,0.266631
0.107,0.256414,0.254647,0.269529
0.108,0.25953,0.257759,0.272986
0.109,0.26265,0.260876,0.277051
0.11,0.265775,0.263997,0.280375
0.111,0.268904,0.267123,0.283025
0.112,0.272037,0.270253,0.285887
0.113,0.275175,0.273387,0.288953
0.114,0.278316,0.276525,0.291948
0.115,0.281461,0.279668,0.294834
0.116,0.28461,0.282815,0.298104
0.117,0.287763,0.285965,0.301772
0.118,0.29092,0.289119,0.304793
0.119,0.29408,0.292277,0.307615
0.12,0.297244,0.295439,0.311065
0.121,0.300412,0.298605,0.314622
0.122,0.303582,0.301774,0.317556
0.123,0.306756,0.304946,0.320622
0.124,0.309934,0.308122,0.324519
0.125,0.313114,0.311301,0.328678
0.126,0.316298,0.314484,0.330649
0.127,0.319485,0.317669,0.33243
0.128,0.322674,0.320858,0.334699
0.129,0.325867,0.32405,0.336815
0.13,0.329062,0.327244,0.339371
0.131,0.33226,0.330442,0.34127
0.132,0.335461,0.333642,0.343961
0.133,0.338664,0.336846,0.346438
0.134,0.34187,0.340052,0.348625
0.135,0.345079,0.34326,0.350839
0.136,0.34829,0.346471,0.353517
0.137,0.351503,0.349685,0.356365
0.138,0.354719,0.352901,0.359141
0.139,0.357937,0.356119,0.36226
0.14,0.361157,0.35934,0.366252
0.141,0.364379,0.362563,0.369907
0.142,0.367603,0.365789,0.372423
0.143,0.37083,0.369016,0.3753
0.144,0.374058,0.372245,0.378578
0.145,0.377288,0.375477,0.381862
0.146,0.38052,0.37871,0.384908
0.147,0.383754,0.381946,0.388313
0.148,0.386989,0.385183,0.392442
0.149,0.390226,0.388422,0.395991
0.15,0.393465,0.391663,0.398901
0.151,0.396705,0.394905,0.402341
0.152,0.399947,0.398149,0.406234
0.153,0.40319,0.401395,0.409885
0.154,0.406435,0.404642,0.413393
0.155,0.409681,0.40789,0.417921
0.156,0.412928,0.41114,0.423041
0.157,0.416177,0.414392,0.426255
0.158,0.419427,0.417644,0.428807
0.159,0.422677,0.420898,0.431812
0.16,0.425929,0.424154,0.434939
0.161,0.429182,0.42741,0.437966
0.162,0.432436,0.430667,0.440797
0.163,0.435691,0.433926,0.444455
0.164,0.438946,0.437185,0.448493
0.165,0.442203,0.440445,0.45123
0.166,0.44546,0.443707,0.454019
0.167,0.448718,0.446969,0.457374
0.168,0.451977,0.450232,0.461041
0.169,0.455236,0.453495,0.464637
0.17,0.458496,0.45676,0.468652
0.171,0.461756,0.460025,0.473604
0.172,0.465017,0.46329,0.479379
0.173,0.468278,0.466556,0.482364
0.174,0.47154,0.469823,0.486222
0.175,0.474802,0.47309,0.49057
0.176,0.478064,0.476358,0.49518
0.177,0.481327,0.479626,0.49864
0.178,0.484589,0.482894,0.502437
0.179,0.487852,0.486162,0.506911
0.18,0.491115,0.489431,0.51168
0.181,0.494377,0.492699,0.515277
0.182,0.49764,0.495968,0.519112
0.183,0.500903,0.499237,0.523603
0.184,0.504166,0.502506,0.528233
0.185,0.507428,0.505775,0.532534
0.186,0.51069,0.509044,0.536726
0.187,0.513952,0.512313,0.540994
0.188,0.517214,0.515581,0.545357
0.189,0.520475,0.518849,0.54967
0.19,0.523736,0.522117,0.552992
0.191,0.526996,0.525385,0.556693
0.192,0.530256,0.528652,0.560512
0.193,0.533516,0.531919,0.564183
0.194,0.536774,0.535186,0.56756
0.195,0.540032,0.538451,0.57152
0.196,0.543289,0.541717,0.575854
0.197,0.546546,0.544981,0.579768
0.198,0.549802,0.548245,0.583365
0.199,0.553057,0.551509,0.587319
0.2,0.556311,0.554771,0.591639
0.201,0.559564,0.558033,0.595346
0.202,0.562815,0.561294,0.599295
0.203,0.566066,0.564554,0.603388
0.204,0.569316,0.567812,0.608152
0.205,0.572565,0.57107,0.611764
0.206,0.575812,0.574327,0.615525
0.207,0.579058,0.577583,0.619339
0.208,0.582303,0.580837,0.623675
0.209,0.585546,0.584091,0.626673
0.21,0.588788,0.587343,0.630358
0.211,0.592028,0.590593,0.633968
0.212,0.595267,0.593843,0.638527
0.213,0.598504,0.59709,0.641405
0.214,0.60174,0.600337,0.644853
0.215,0.604974,0.603582,0.64816
0.216,0.608206,0.606825,0.652205
0.217,0.611436,0.610066,0.654647
0.218,0.614665,0.613306,0.658419
0.219,0.617891,0.616544,0.661339
0.22,0.621116,0.61978,0.665682
0.221,0.624338,0.623015,0.667748
0.222,0.627558,0.626247,0.670562
0.223,0.630776,0.629478,0.673073
0.224,0.633992,0.632706,0.676133
0.225,0.637205,0.635932,0.677956
0.226,0.640417,0.639156,0.680731
0.227,0.643625,0.642378,0.683285
0.228,0.646831,0.645597,0.686369
0.229,0.650035,0.648815,0.687965
0.23,0.653236,0.652029,0.690086
0.231,0.656435,0.655242,0.692165
0.232,0.65963,0.658451,0.69435
0.233,0.662823,0.661658,0.696083
0.234,0.666013,0.664863,0.698418
0.235,0.6692,0.668065,0.700869
0.236,0.672384,0.671264,0.703331
0.237,0.675565,0.67446,0.704871
0.238,0.678742,0.677653,0.706701
0.239,0.681917,0.680843,0.708737
0.24,0.685088,0.68403,0.710474
0.241,0.688256,0.687214,0.712162
0.242,0.69142,0.690395,0.71416
0.243,0.694581,0.693572,0.71669
0.244,0.697738,0.696746,0.718506
0.245,0.700892,0.699917,0.719904
0.246,0.704041,0.703084,0.721342
0.247,0.707187,0.706248,0.72309
0.248,0.710329,0.709407,0.724299
0.249,0.713467,0.712564,0.726049
0.25,0.716601,0.715716,0.727522
0.251,0.719731,0.718864,0.730128
0.252,0.722856,0.722009,0.731475
0.253,0.725977,0.725149,0.732799
0.254,0.729094,0.728286,0.733883
0.255,0.732206,0.731418,0.735423
0.256,0.735314,0.734545,0.736226
0.257,0.738416,0.737669,0.737767
0.258,0.741514,0.740787,0.739212
0.259,0.744607,0.743902,0.741561
0.26,0.747695,0.747011,0.742262
0.261,0.750778,0.750116,0.743375
0.262,0.753855,0.753215,0.744205
0.263,0.756928,0.75631,0.745387
0.264,0.759994,0.7594,0.745958
0.265,0.763055,0.762485,0.747193
0.266,0.766111,0.765564,0.748297
0.267,0.76916,0.768638,0.750016
0.268,0.772204,0.771706,0.750523
0.269,0.775242,0.774769,0.751303
0.27,0.778273,0.777826,0.752009
0.271,0.781299,0.780877,0.752791
0.272,0.784318,0.783922,0.753184
0.273,0.78733,0.786961,0.753924
0.274,0.790336,0.789994,0.754705
0.275,0.793334,0.79302,0.755651
0.276,0.796326,0.79604,0.756
0.277,0.799311,0.799054,0.756459
0.278,0.802289,0.802061,0.756909
0.279,0.805259,0.80506,0.757427
0.28,0.808221,0.808053,0.757922
0.281,0.811176,0.811039,0.758509
0.282,0.814124,0.814018,0.759214
0.283,0.817062,0.816989,0.759906
0.284,0.819993,0.819952,0.760277
0.285,0.822916,0.822908,0.760625
0.286,0.82583,0.825855,0.760997
0.287,0.828735,0.828795,0.761273
0.288,0.831631,0.831726,0.761583
0.289,0.834518,0.834649,0.761934
0.29,0.837396,0.837564,0.762416
0.291,0.840264,0.840469,0.762676
0.292,0.843122,0.843366,0.762863
0.293,0.845971,0.846253,0.763013
0.294,0.848809,0.849131,0.763243
0.295,0.851637,0.852,0.76337
0.296,0.854454,0.854858,0.763657
0.297,0.85726,0.857707,0.763876
0.298,0.860056,0.860545,0.764323
0.299,0.862839,0.863373,0.764435
0.3,0.865611,0.866191,0.76449
0.301,0.868371,0.868997,0.76449
0.302,0.871119,0.871792,0.764482
0.303,0.873854,0.874576,0.764464
0.304,0.876577,0.877348,0.764383
0.305,0.879286,0.880108,0.764399
0.306,0.881981,0.882855,0.764252
0.307,0.884663,0.88559,0.764165
0.308,0.88733,0.888312,0.763867
0.309,0.889982,0.89102,0.763653
0.31,0.89262,0.893716,0.763271
0.311,0.895242,0.896397,0.763026
0.312,0.897849,0.899064,0.762572
0.313,0.900439,0.901717,0.762439
0.314,0.903012,0.904354,0.761982
0.315,0.905569,0.906976,0.761643
0.316,0.908108,0.909583,0.761057
0.317,0.910628,0.912173,0.760532
0.318,0.91313,0.914747,0.759806
0.319,0.915613,0.917303,0.75926
0.32,0.918076,0.919842,0.758368
0.321,0.920518,0.922364,0.75744
0.322,0.92294,0.924866,0.756371
0.323,0.92534,0.927349,0.755727
0.324,0.927717,0.929813,0.754873
0.325,0.930071,0.932257,0.753879
0.326,0.932402,0.934679,0.75288
0.327,0.934708,0.937081,0.751754
0.328,0.936988,0.93946,0.750507
0.329,0.939241,0.941816,0.748547
0.33,0.941468,0.944149,0.746918
0.331,0.943666,0.946457,0.745482
0.332,0.945834,0.94874,0.744042
0.333,0.947972,0.950997,0.741867
0.334,0.950078,0.953228,0.74042
0.335,0.952151,0.955429,0.737903
0.336,0.954189,0.957604,0.734308
0.337,0.956192,0.959753,0.727931
0.338,0.958157,0.961845,0.722229
0.339,0.960083,0.963944,0.712566
0.34,0.961969,0.96607,0.698796
0.341,0.963811,0.967782,0.678684
0.342,0.965608,0.970021,0.654631
0.343,0.967355,0.973101,0.612199
0.344,0.969036,0.970678,0.56632
0.345,0.970561,0.976258,0.517332
0.346,0.971394,0.994617,0.471381
0.347,0.96826,0.933672,0.42357
0.348,0.941395,0.995319,0.37669
0.349,0.79084,1.17074,0.339032
0.35,0.372689,0.307649,0.30662
0.351,0.0539012,-0.0641461,0.273808
0.352,0.020205,0.0408119,0.248725
0.353,0.0215934,0.0153256,0.228518
0.354,0.0234013,0.0244107,0.214889
0.355,0.0252551,0.0242873,0.200394
0.356,0.0271511,0.026672,0.190091
0.357,0.0290871,0.0284418,0.180247
0.358,0.0310617,0.0304241,0.173705
0.359,0.0330731,0.0323981,0.165979
0.36,0.0351199,0.0344199,0.160484
0.361,0.0372008,0.0364731,0.155492
0.362,0.0393143,0.0385603,0.153203
0.363,0.0414593,0.0406792,0.150496
0.364,0.0436345,0.042829,0.148426
0.365,0.045839,0.0450084,0.146668
0.366,0.0480717,0.0472164,0.145585
0.367,0.0503314,0.0494521,0.144593
0.368,0.0526175,0.0517146,0.143489
0.369,0.054929,0.0540028,0.142743
0.37,0.057265,0.0563161,0.142902
0.371,0.0596247,0.0586535,0.143031
0.372,0.0620074,0.0610143,0.143297
0.373,0.0644124,0.0633978,0.143875
0.374,0.0668389,0.0658034,0.144558
0.375,0.0692864,0.0682303,0.145249
0.376,0.0717542,0.0706778,0.144825
0.377,0.0742417,0.0731456,0.145262
0.378,0.0767483,0.0756328,0.146104
0.379,0.0792736,0.078139,0.147143
0.38,0.0818168,0.0806636,0.148087
0.381,0.0843777,0.0832062,0.149253
0.382,0.0869556,0.0857662,0.150661
0.383,0.0895501,0.0883432,0.152174
0.384,0.0921609,0.0909368,0.152516
0.385,0.0947873,0.0935463,0.15382
0.386,0.0974291,0.0961717,0.155322
0.387,0.100086,0.0988122,0.157065
0.388,0.102757,0.101468,0.158591
0.389,0.105443,0.104138,0.160423
0.39,0.108142,0.106822,0.162665
0.391,0.110855,0.10952,0.164945
0.392,0.113581,0.112231,0.165825
0.393,0.11632,0.114956,0.167662
0.394,0.119071,0.117694,0.169753
0.395,0.121835,0.120444,0.171923
0.396,0.124611,0.123206,0.173807
0.397,0.127399,0.12598,0.176008
0.398,0.130197,0.128766,0.178702
0.399,0.133007,0.131564,0.181171
0.4,0.135828,0.134372,0.182974
0.401,0.138659,0.137192,0.185202
0.402,0.141501,0.140022,0.187604
0.403,0.144353,0.142862,0.190156
0.404,0.147215,0.145713,0.192681
0.405,0.150087,0.148573,0.195542
0.406,0.152968,0.151444,0.198793
0.407,0.155858,0.154324,0.201491
0.408,0.158758,0.157213,0.203671
0.409,0.161666,0.160111,0.206162
0.41,0.164583,0.163019,0.208876
0.411,0.167509,0.165935,0.211568
0.412,0.170443,0.168859,0.214069
0.413,0.173385,0.171792,0.216987
0.414,0.176336,0.174734,0.22021
0.415,0.179293,0.177683,0.22303
0.416,0.182259,0.18064,0.225622
0.417,0.185232,0.183605,0.228386
0.418,0.188213,0.186578,0.231335
0.419,0.191201,0.189557,0.234054
0.42,0.194196,0.192545,0.236785
0.421,0.197197,0.195539,0.240248
0.422,0.200206,0.19854,0.243706
0.423,0.203221,0.201548,0.246338
0.424,0.206243,0.204563,0.248653
0.425,0.209271,0.207585,0.251388
0.426,0.212305,0.210612,0.254009
0.427,0.215346,0.213646,0.25636
0.428,0.218392,0.216687,0.258627
0.429,0.221444,0.219733,0.261933
0.43,0.224502,0.222785,0.265055
0.431,0.227566,0.225843,0.267946
0.432,0.230635,0.228907,0.270544
0.433,0.23371,0.231977,0.273484
0.434,0.23679,0.235052,0.276469
0.435,0.239875,0.238132,0.279397
0.436,0.242966,0.241217,0.282503
0.437,0.246061,0.244308,0.286303
0.438,0.249161,0.247404,0.28957
0.439,0.252266,0.250505,0.292215
0.44,0.255376,0.253611,0.294624
0.441,0.25849,0.256721,0.29746
0.442,0.261609,0.259836,0.299847
0.443,0.264733,0.262956,0.302163
0.444,0.26786,0.26608,0.304463
0.445,0.270992,0.269209,0.307542
0.446,0.274128,0.272342,0.310274
0.447,0.277268,0.275479,0.312919
0.448,0.280412,0.27862,0.315219
0.449,0.28356,0.281765,0.317888
0.45,0.286712,0.284914,0.320388
0.451,0.289868,0.288068,0.322899
0.452,0.293027,0.291224,0.325742
0.453,0.296189,0.294385,0.329104
0.454,0.299356,0.297549,0.332125
0.455,0.302525,0.300717,0.334895
0.456,0.305698,0.303889,0.337665
0.457,0.308874,0.307063,0.340461
0.458,0.312054,0.310241,0.343186
0.459,0.315237,0.313423,0.345769
0.46,0.318422,0.316607,0.348835
0.461,0.321611,0.319795,0.352096
0.462,0.324802,0.322986,0.355325
0.463,0.327997,0.326179,0.358193
0.464,0.331194,0.329376,0.361277
0.465,0.334394,0.332576,0.364406
0.466,0.337596,0.335778,0.36763
0.467,0.340802,0.338983,0.370679
0.468,0.344009,0.342191,0.374648
0.469,0.347219,0.345401,0.378586
0.47,0.350432,0.348614,0.382334
0.471,0.353647,0.351829,0.385267
0.472,0.356864,0.355046,0.388541
0.473,0.360083,0.358266,0.391494
0.474,0.363305,0.361489,0.394662
0.475,0.366528,0.364713,0.396945
0.476,0.369754,0.36794,0.400326
0.477,0.372981,0.371169,0.403062
0.478,0.376211,0.374399,0.406429
0.479,0.379442,0.377632,0.408428
0.48,0.382675,0.380867,0.411293
0.481,0.38591,0.384103,0.413664
0.482,0.389147,0.387342,0.416414
0.483,0.392385,0.390582,0.418455
0.484,0.395625,0.393824,0.421662
0.485,0.398866,0.397067,0.424212
0.486,0.402109,0.400313,0.427282
0.487,0.405353,0.403559,0.429454
0.488,0.408599,0.406807,0.432279
0.489,0.411846,0.410057,0.434724
0.49,0.415094,0.413308,0.437311
0.491,0.418343,0.41656,0.439551
0.492,0.421594,0.419814,0.442467
0.493,0.424845,0.423068,0.445135
0.494,0.428098,0.426324,0.44788
0.495,0.431351,0.429581,0.450223
0.496,0.434606,0.432839,0.453096
0.497,0.437861,0.436099,0.455867
0.498,0.441117,0.439359,0.458415
0.499,0.444374,0.44262,0.461233
0.5,0.447632,0.445881,0.464578
0.501,0.450891,0.449144,0.467925
0.502,0.45415,0.452407,0.470781
0.503,0.457409,0.455672,0.473263
0.504,0.46067,0.458936,0.475941
0.505,0.46393,0.462202,0.478799
0.506,0.467191,0.465468,0.481342
0.507,0.470453,0.468734,0.484328
0.508,0.473715,0.472001,0.487304
0.509,0.476977,0.475269,0.490793
0.51,0.480239,0.478536,0.493504
0.511,0.483502,0.481804,0.496293
0.512,0.486764,0.485073,0.498905
0.513,0.490027,0.488341,0.50179
0.514,0.49329,0.49161,0.504103
0.515,0.496553,0.494879,0.507118
0.516,0.499815,0.498148,0.509856
0.517,0.503078,0.501417,0.513201
0.518,0.506341,0.504686,0.515644
0.519,0.509603,0.507954,0.518649
0.52,0.512865,0.511223,0.521156
0.521,0.516127,0.514492,0.524114
0.522,0.519388,0.51776,0.526265
0.523,0.522649,0.521028,0.529404
0.524,0.52591,0.524296,0.532223
0.525,0.52917,0.527563,0.535633
0.526,0.532429,0.530831,0.538104
0.527,0.535688,0.534097,0.541352
0.528,0.538946,0.537363,0.544209
0.529,0.542204,0.540628,0.547471
0.53,0.545461,0.543893,0.550148
0.531,0.548717,0.547158,0.553655
0.532,0.551972,0.550421,0.556627
0.533,0.555226,0.553684,0.560116
0.534,0.558479,0.556946,0.563014
0.535,0.561732,0.560207,0.566483
0.536,0.564983,0.563467,0.569721
0.537,0.568233,0.566726,0.573093
0.538,0.571482,0.569984,0.576194
0.539,0.57473,0.573242,0.579773
0.54,0.577976,0.576498,0.583282
0.541,0.581221,0.579753,0.586763
0.542,0.584465,0.583006,0.589913
0.543,0.587707,0.586259,0.593347
0.544,0.590948,0.58951,0.596809
0.545,0.594188,0.59276,0.599948
0.546,0.597426,0.596008,0.603154
0.547,0.600662,0.599255,0.606488
0.548,0.603896,0.6025,0.6102
0.549,0.607129,0.605744,0.613301
0.55,0.61036,0.608986,0.616426
0.551,0.613589,0.612226,0.619763
0.552,0.616816,0.615465,0.623518
0.553,0.620041,0.618702,0.626591
0.554,0.623264,0.621937,0.630274
0.555,0.626485,0.62517,0.634022
0.556,0.629704,0.628401,0.638648
0.557,0.63292,0.63163,0.641937
0.558,0.636134,0.634857,0.645715
0.559,0.639347,0.638082,0.649307
0.56,0.642556,0.641304,0.653554
0.561,0.645763,0.644525,0.65657
0.562,0.648968,0.647743,0.660663
0.563,0.65217,0.650958,0.664346
0.564,0.655369,0.654171,0.669106
0.565,0.658566,0.657382,0.671919
0.566,0.661759,0.66059,0.67574
0.567,0.66495,0.663795,0.679166
0.568,0.668138,0.666998,0.683383
0.569,0.671323,0.670198,0.686041
0.57,0.674505,0.673395,0.689815
0.571,0.677684,0.676589,0.693343
0.572,0.680859,0.67978,0.697425
0.573,0.684032,0.682968,0.699652
0.574,0.6872,0.686153,0.702643
0.575,0.690366,0.689335,0.705495
0.576,0.693528,0.692513,0.708507
0.577,0.696686,0.695689,0.710466
0.578,0.699841,0.69886,0.713085
0.579,0.702992,0.702029,0.715813
0.58,0.706139,0.705193,0.718506
0.581,0.709282,0.708354,0.720083
0.582,0.712422,0.711512,0.722015
0.583,0.715557,0.714666,0.724041
0.584,0.718688,0.717815,0.725807
0.585,0.721815,0.720961,0.727233
0.586,0.724937,0.724103,0.729103
0.587,0.728055,0.72724,0.731261
0.588,0.731169,0.730374,0.732897
0.589,0.734278,0.733503,0.734074
0.59,0.737382,0.736628,0.735521
0.591,0.740482,0.739748,0.737259
0.592,0.743576,0.742864,0.738527
0.593,0.746666,0.745975,0.740003
0.594,0.74975,0.749081,0.741766
0.595,0.75283,0.752182,0.74419
0.596,0.755904,0.755279,0.745593
0.597,0.758972,0.75837,0.746832
0.598,0.762035,0.761457,0.748106
0.599,0.765093,0.764538,0.749674
0.6,0.768144,0.767614,0.75054
0.601,0.77119,0.770684,0.751817
0.602,0.77423,0.773748,0.753238
0.603,0.777264,0.776807,0.755069
0.604,0.780291,0.77986,0.755741
0.605,0.783312,0.782908,0.756523
0.606,0.786327,0.785949,0.757303
0.607,0.789335,0.788984,0.75831
0.608,0.792336,0.792013,0.758745
0.609,0.79533,0.795035,0.75975
0.61,0.798318,0.798051,0.76063
0.611,0.801298,0.80106,0.762086
0.612,0.80427,0.804062,0.762532
0.613,0.807235,0.807057,0.763186
0.614,0.810193,0.810045,0.763577
0.615,0.813143,0.813026,0.764199
0.616,0.816084,0.815999,0.764468
0.617,0.819018,0.818965,0.765079
0.618,0.821943,0.821923,0.765643
0.619,0.82486,0.824874,0.766406
0.62,0.827768,0.827816,0.766658
0.621,0.830667,0.83075,0.76706
0.622,0.833557,0.833676,0.767417
0.623,0.836437,0.836593,0.767887
0.624,0.839309,0.839502,0.768249
0.625,0.842171,0.842401,0.768675
0.626,0.845022,0.845292,0.769033
0.627,0.847864,0.848173,0.769551
0.628,0.850695,0.851044,0.769835
0.629,0.853516,0.853906,0.770138
0.63,0.856326,0.856758,0.770446
0.631,0.859124,0.8596,0.770695
0.632,0.861912,0.862431,0.770855
0.633,0.864688,0.865252,0.771025
0.634,0.867452,0.868062,0.771217
0.635,0.870204,0.870861,0.771342
0.636,0.872943,0.873648,0.771365
0.637,0.87567,0.876424,0.771392
0.638,0.878383,0.879188,0.771378
0.639,0.881083,0.88194,0.771368
0.64,0.883769,0.884679,0.771298
0.641,0.886441,0.887405,0.771198
0.642,0.889099,0.890119,0.771021
0.643,0.891742,0.892818,0.770921
0.644,0.89437,0.895505,0.77066
0.645,0.896982,0.898177,0.770444
0.646,0.899577,0.900834,0.770028
0.647,0.902157,0.903477,0.769843
0.648,0.904719,0.906105,0.769224
0.649,0.907264,0.908717,0.768877
0.65,0.909791,0.911313,0.767965
0.651,0.9123,0.913892,0.767714
0.652,0.91479,0.916455,0.766947
0.653,0.917259,0.919,0.766501
0.654,0.919708,0.921527,0.76545
0.655,0.922137,0.924035,0.764962
0.656,0.924544,0.926525,0.763509
0.657,0.926929,0.928996,0.762801
0.658,0.929291,0.931446,0.761017
0.659,0.931629,0.933875,0.76033
0.66,0.933943,0.936284,0.758935
0.661,0.936232,0.93867,0.757771
0.662,0.938494,0.941034,0.755947
0.663,0.940729,0.943374,0.75484
0.664,0.942937,0.945691,0.752606
0.665,0.945115,0.947982,0.750365
0.666,0.947263,0.950248,0.747269
0.667,0.949379,0.952487,0.745548
0.668,0.951463,0.954699,0.742102
0.669,0.953513,0.956881,0.736914
0.67,0.955528,0.959039,0.729609
0.671,0.957505,0.961153,0.719151
0.672,0.959444,0.963242,0.702741
0.673,0.961343,0.96536,0.679459
0.674,0.963199,0.967241,0.650026
0.675,0.965011,0.969238,0.609493
0.676,0.966775,0.972038,0.559171
0.677,0.968478,0.971714,0.508557
0.678,0.970057,0.974125,0.457529
0.679,0.971132,0.988227,0.405801
0.68,0.969361,0.95513,0.356088
0.681,0.950799,0.973613,0.314841
0.682,0.845938,1.13146,0.283517
0.683,0.509421,0.579831,0.255162
0.684,0.145738,0.0346355,0.231706
0.685,0.0290185,0.0151606,0.212426
0.686,0.0210943,0.0206499,0.198824
0.687,0.0227944,0.0224266,0.184376
0.688,0.0246328,0.0239875,0.174159
0.689,0.0265143,0.025978,0.164282
0.69,0.0284366,0.0278139,0.160316
0.691,0.0303979,0.0297676,0.155259
0.692,0.0323967,0.0317311,0.15236
0.693,0.0344316,0.0337407,0.148806
0.694,0.0365008,0.035782,0.147605
0.695,0.0386032,0.0378579,0.145474
0.696,0.0407377,0.0399662,0.144719
0.697,0.0429033,0.0421061,0.142248
0.698,0.0450985,0.0442761,0.142781
0.699,0.0473221,0.046475,0.142771
0.7,0.0495732,0.0487019,0.143234
0.701,0.0518509,0.0509557,0.143032
0.702,0.0541543,0.0532358,0.143686
0.703,0.0564824,0.055541,0.143923
0.704,0.0588345,0.0578706,0.144306
0.705,0.0612097,0.0602239,0.143639
0.706,0.0636075,0.0626001,0.144672
0.707,0.0660273,0.0649987,0.145546
0.708,0.068468,0.0674187,0.146649
0.709,0.0709292,0.0698595,0.147681
0.71,0.0734103,0.0723207,0.149004
0.711,0.0759107,0.0748016,0.150362
0.712,0.07843,0.0773018,0.151339
0.713,0.0809675,0.0798204,0.15204
0.714,0.0835226,0.0823572,0.15357
0.715,0.086095,0.0849115,0.155181
0.716,0.0886842,0.0874831,0.15698
0.717,0.0912897,0.0900713,0.158904
0.718,0.093911,0.0926756,0.16096
0.719,0.0965478,0.0952958,0.162889
0.72,0.0991996,0.0979314,0.163997
0.721,0.101866,0.100582,0.165156
0.722,0.104547,0.103247,0.166829
0.723,0.107242,0.105927,0.168624
0.724,0.10995,0.10862,0.170494
0.725,0.112672,0.111327,0.172291
0.726,0.115407,0.114047,0.174466
0.727,0.118154,0.116781,0.176603
0.728,0.120913,0.119526,0.178288
0.729,0.123685,0.122284,0.180183
0.73,0.126469,0.125055,0.182416
0.731,0.129263,0.127837,0.184886
0.732,0.132069,0.13063,0.187247
0.733,0.134886,0.133435,0.189936
0.734,0.137714,0.13625,0.193167
0.735,0.140552,0.139077,0.196241
0.736,0.143401,0.141914,0.198056
0.737,0.146259,0.144761,0.200549
0.738,0.149128,0.147618,0.203551
0.739,0.152006,0.150485,0.206615
0.74,0.154893,0.153362,0.209263
0.741,0.15779,0.156248,0.212071
0.742,0.160695,0.159143,0.215606
0.743,0.163609,0.162048,0.218904
0.744,0.166532,0.164961,0.221512
0.745,0.169464,0.167883,0.224343
0.746,0.172403,0.170813,0.227407
0.747,0.175351,0.173752,0.230381
0.748,0.178306,0.176699,0.233228
0.749,0.18127,0.179653,0.236476
0.75,0.18424,0.182616,0.240297
0.751,0.187219,0.185586,0.243084
0.752,0.190204,0.188563,0.244703
0.753,0.193197,0.191548,0.246837
0.754,0.196196,0.19454,0.249162
0.755,0.199202,0.197539,0.251263
0.756,0.202215,0.200545,0.253392
0.757,0.205235,0.203557,0.255694
0.758,0.208261,0.206577,0.258426
0.759,0.211293,0.209603,0.261002
0.76,0.214332,0.212635,0.263551
0.761,0.217376,0.215673,0.266046
0.762,0.220427,0.218717,0.268769
0.763,0.223483,0.221768,0.271412
0.764,0.226545,0.224824,0.274128
0.765,0.229612,0.227886,0.277329
0.766,0.232685,0.230953,0.280453
0.767,0.235763,0.234027,0.28306
0.768,0.238847,0.237105,0.285459
0.769,0.241935,0.240189,0.288094
0.77,0.245029,0.243278,0.290702
0.771,0.248128,0.246372,0.292995
0.772,0.251231,0.249471,0.295176
0.773,0.254339,0.252575,0.298153
0.774,0.257452,0.255684,0.300934
0.775,0.260569,0.258797,0.303734
0.776,0.263691,0.261916,0.306237
0.777,0.266817,0.265038,0.309112
0.778,0.269948,0.268165,0.311998
0.779,0.273082,0.271297,0.31483
0.78,0.276221,0.274432,0.317672
0.781,0.279364,0.277572,0.321531
0.782,0.28251,0.280716,0.324738
0.783,0.285661,0.283864,0.32798
0.784,0.288815,0.287016,0.330525
0.785,0.291973,0.290171,0.333631
0.786,0.295135,0.293331,0.336197
0.787,0.2983,0.296494,0.338964
0.788,0.301468,0.299661,0.341275
0.789,0.30464,0.302831,0.344462
0.79,0.307815,0.306005,0.347129
0.791,0.310994,0.309182,0.350148
0.792,0.314175,0.312362,0.352429
0.793,0.31736,0.315545,0.355211
0.794,0.320548,0.318732,0.357714
0.795,0.323738,0.321922,0.360357
0.796,0.326932,0.325115,0.362928
0.797,0.330128,0.32831,0.365974
0.798,0.333327,0.331509,0.36876
0.799,0.336529,0.33471,0.371534
0.8,0.339733,0.337914,0.373992
0.801,0.34294,0.341121,0.376708
0.802,0.346149,0.34433,0.379285
0.803,0.349361,0.347542,0.381707
0.804,0.352575,0.350757,0.384403
0.805,0.355791,0.353974,0.387444
0.806,0.35901,0.357193,0.390546
0.807,0.362231,0.360414,0.393304
0.808,0.365454,0.363638,0.396015
0.809,0.368679,0.366864,0.398787
0.81,0.371906,0.370092,0.401705
0.811,0.375134,0.373322,0.404403
0.812,0.378365,0.376554,0.407951
0.813,0.381598,0.379789,0.411381
0.814,0.384832,0.383025,0.414956
0.815,0.388068,0.386262,0.417659
0.816,0.391306,0.389502,0.420563
0.817,0.394545,0.392743,0.423032
0.818,0.397786,0.395986,0.425667
0.819,0.401028,0.399231,0.427712
0.82,0.404272,0.402477,0.430679
0.821,0.407517,0.405724,0.433262
0.822,0.410763,0.408973,0.436342
0.823,0.414011,0.412224,0.438294
0.824,0.41726,0.415476,0.441023
0.825,0.42051,0.418729,0.4433
0.826,0.423761,0.421983,0.446073
0.827,0.427013,0.425239,0.448024
0.828,0.430267,0.428495,0.451355
0.829,0.433521,0.431753,0.453885
0.83,0.436776,0.435012,0.457079
0.831,0.440032,0.438272,0.459146
0.832,0.443289,0.441533,0.461993
0.833,0.446546,0.444794,0.464266
0.834,0.449804,0.448056,0.466765
0.835,0.453063,0.451319,0.468946
0.836,0.456323,0.454583,0.471806
0.837,0.459583,0.457848,0.474563
0.838,0.462843,0.461113,0.477442
0.839,0.466104,0.464379,0.479596
0.84,0.469366,0.467645,0.482259
0.841,0.472627,0.470912,0.48479
0.842,0.475889,0.474179,0.487312
0.843,0.479152,0.477447,0.489777
0.844,0.482414,0.480715,0.492691
0.845,0.485677,0.483983,0.495561
0.846,0.48894,0.487252,0.498376
0.847,0.492202,0.49052,0.500898
0.848,0.495465,0.493789,0.503526
0.849,0.498728,0.497058,0.506161
0.85,0.501991,0.500327,0.508614
0.851,0.505253,0.503596,0.511289
0.852,0.508515,0.506865,0.51413
0.853,0.511778,0.510134,0.517291
0.854,0.515039,0.513402,0.519973
0.855,0.518301,0.516671,0.522733
0.856,0.521562,0.519939,0.525476
0.857,0.524823,0.523207,0.528541
0.858,0.528083,0.526474,0.53113
0.859,0.531343,0.529741,0.534346
0.86,0.534602,0.533008,0.53728
0.861,0.53786,0.536274,0.540894
0.862,0.541118,0.53954,0.543612
0.863,0.544375,0.542805,0.546858
0.864,0.547631,0.54607,0.549698
0.865,0.550887,0.549333,0.553039
0.866,0.554141,0.552596,0.555665
0.867,0.557395,0.555859,0.559363
0.868,0.560648,0.55912,0.562512
0.869,0.563899,0.562381,0.566574
0.87,0.56715,0.56564,0.569275
0.871,0.570399,0.568899,0.573016
0.872,0.573647,0.572156,0.576197
0.873,0.576894,0.575413,0.579903
0.874,0.58014,0.578668,0.582729
0.875,0.583384,0.581922,0.586832
0.876,0.586627,0.585175,0.590218
0.877,0.589868,0.588426,0.594209
0.878,0.593108,0.591677,0.597011
0.879,0.596347,0.594925,0.600678
0.88,0.599583,0.598173,0.604014
0.881,0.602818,0.601418,0.607563
0.882,0.606051,0.604663,0.610485
0.883,0.609283,0.607905,0.614304
0.884,0.612513,0.611146,0.618199
0.885,0.61574,0.614385,0.622137
0.886,0.618966,0.617623,0.625146
0.887,0.62219,0.620858,0.628729
0.888,0.625411,0.624092,0.632429
0.889,0.628631,0.627324,0.635946
0.89,0.631848,0.630554,0.639139
0.891,0.635063,0.633781,0.642796
0.892,0.638276,0.637007,0.646886
0.893,0.641486,0.64023,0.650496
0.894,0.644694,0.643451,0.653669
0.895,0.6479,0.64667,0.657085
0.896,0.651102,0.649886,0.660837
0.897,0.654303,0.6531,0.664011
0.898,0.6575,0.656312,0.667453
0.899,0.660695,0.659521,0.671141
0.9,0.663887,0.662727,0.675495
0.901,0.667076,0.665931,0.678665
0.902,0.670262,0.669131,0.681961
0.903,0.673445,0.672329,0.68526
0.904,0.676624,0.675524,0.689102
0.905,0.679801,0.678717,0.691727
0.906,0.682975,0.681906,0.695181
0.907,0.686145,0.685092,0.698494
0.908,0.689311,0.688275,0.702733
0.909,0.692474,0.691454,0.704923
0.91,0.695634,0.694631,0.707614
0.911,0.69879,0.697804,0.710045
0.912,0.701943,0.700973,0.712956
0.913,0.705091,0.704139,0.714406
0.914,0.708236,0.707301,0.716799
0.915,0.711376,0.71046,0.719131
0.916,0.714513,0.713615,0.722036
0.917,0.717645,0.716766,0.723171
0.918,0.720773,0.719913,0.724937
0.919,0.723897,0.723056,0.726741
0.92,0.727017,0.726195,0.728813
0.921,0.730132,0.72933,0.72989
0.922,0.733242,0.73246,0.731817
0.923,0.736348,0.735587,0.733882
0.924,0.739449,0.738708,0.736205
0.925,0.742545,0.741826,0.73725
0.926,0.745637,0.744938,0.738724
0.927,0.748723,0.748046,0.740217
0.928,0.751804,0.751149,0.741643
0.929,0.75488,0.754247,0.74263
0.93,0.75795,0.75734,0.744187
0.931,0.761015,0.760428,0.745996
0.932,0.764074,0.763511,0.74753
0.933,0.767127,0.766589,0.748409
0.934,0.770175,0.769661,0.749508
0.935,0.773217,0.772727,0.750705
0.936,0.776253,0.775788,0.751616
0.937,0.779282,0.778843,0.752335
0.938,0.782306,0.781892,0.753365
0.939,0.785322,0.784935,0.754717
0.94,0.788332,0.787972,0.75561
0.941,0.791336,0.791003,0.756262
0.942,0.794332,0.794028,0.756929
0.943,0.797322,0.797046,0.757674
0.944,0.800305,0.800057,0.758094
0.945,0.80328,0.803061,0.758524
0.946,0.806247,0.806059,0.75891
0.947,0.809207,0.80905,0.759512
0.948,0.81216,0.812033,0.759763
0.949,0.815104,0.815009,0.760019
0.95,0.818041,0.817978,0.760209
0.951,0.820969,0.820938,0.760481
0.952,0.823889,0.823892,0.7606
0.953,0.8268,0.826837,0.760702
0.954,0.829702,0.829774,0.760713
0.955,0.832595,0.832702,0.760764
0.956,0.835479,0.835623,0.760839
0.957,0.838354,0.838534,0.76085
0.958,0.841219,0.841437,0.760869
0.959,0.844074,0.84433,0.760792
0.96,0.846919,0.847214,0.760755
0.961,0.849753,0.850089,0.760505
0.962,0.852578,0.852954,0.760339
0.963,0.855391,0.855809,0.760025
0.964,0.858193,0.858654,0.759884
0.965,0.860985,0.861489,0.759546
0.966,0.863764,0.864313,0.759324
0.967,0.866532,0.867127,0.758905
0.968,0.869288,0.869929,0.758579
0.969,0.872031,0.87272,0.757817
0.97,0.874762,0.8755,0.756706
0.971,0.87748,0.878268,0.755399
0.972,0.880184,0.881024,0.754912
0.973,0.882875,0.883767,0.754178
0.974,0.885552,0.886497,0.75336
0.975,0.888214,0.889215,0.752477
0.976,0.890862,0.891919,0.751602
0.977,0.893495,0.89461,0.750371
0.978,0.896112,0.897287,0.748687
0.979,0.898713,0.899949,0.747178
0.98,0.901298,0.902597,0.746249
0.981,0.903866,0.905229,0.74522
0.982,0.906417,0.907847,0.743642
0.983,0.908949,0.910448,0.742299
0.984,0.911464,0.913033,0.739672
0.985,0.91396,0.915601,0.736538
0.986,0.916436,0.918152,0.730742
0.987,0.918893,0.920685,0.727667
0.988,0.921328,0.9232,0.725175
0.989,0.923743,0.925696,0.723043
0.99,0.926136,0.928174,0.719041
0.991,0.928506,0.930631,0.716489
0.992,0.930852,0.933068,0.7101
0.993,0.933175,0.935483,0.704806
0.994,0.935472,0.937878,0.696027
0.995,0.937744,0.940249,0.691573
0.996,0.939989,0.942598,0.682352
0.997,0.942206,0.944923,0.676061
0.998,0.944394,0.947223,0.663202
0.999,0.946553,0.949499,0.660867


==> n_1024_c_3_sgd.csv <==
"arc_length","scalars"
0,0.00130656
0.000999,0.00711609
0.001998,0.00880704
0.002997,0.0094197
0.003996,0.0118103
0.004995,0.00961024
0.005994,0.0112331
0.006993,0.0128663
0.007992,0.0149049
0.008991,0.0149467
0.00999,0.0173089
0.010989,0.0193179
0.011988,0.0222196
0.012987,0.0246571
0.013986,0.0287832
0.014985,0.0343565
0.015984,0.039176
0.016983,0.0408295
0.017982,0.0434515
0.018981,0.0460721
0.01998,0.0482739
0.020979,0.0503058
0.021978,0.0532071
0.022977,0.057074
0.023976,0.0596097
0.024975,0.0614356
0.025974,0.064114
0.026973,0.0671685
0.027972,0.0695334
0.028971,0.0715602
0.02997,0.0752679
0.030969,0.08109
0.031968,0.0839043
0.032967,0.0850991
0.033966,0.08711
0.034965,0.090058
0.035964,0.0917688
0.036963,0.0930228
0.037962,0.0957959
0.038961,0.0991899
0.03996,0.10063
0.040959,0.102
0.041958,0.104325
0.042957,0.107246
0.043956,0.108869
0.044955,0.110808
0.045954,0.114988
0.046953,0.119893
0.047952,0.121173
0.048951,0.123405
0.04995,0.12648
0.050949,0.130221
0.051948,0.132096
0.052947,0.134869
0.053946,0.139569
0.054945,0.143803
0.055944,0.145338
0.056943,0.147979
0.057942,0.151736
0.058941,0.155355
0.05994,0.15787
0.060939,0.161677
0.061938,0.166964
0.062937,0.17088
0.063936,0.172423
0.064935,0.174874
0.065934,0.178047
0.066933,0.180483
0.067932,0.182031
0.068931,0.184633
0.06993,0.188313
0.070929,0.19041
0.071928,0.191456
0.072927,0.193474
0.073926,0.196192
0.074925,0.198128
0.075924,0.199656
0.076923,0.202872
0.077922,0.206763
0.078921,0.20873
0.07992,0.210341
0.080919,0.212508
0.081918,0.215411
0.082917,0.217137
0.083916,0.218897
0.084915,0.222188
0.085914,0.225791
0.086913,0.227157
0.087912,0.228972
0.088911,0.231693
0.08991,0.23524
0.090909,0.236746
0.091908,0.239079
0.092907,0.242821
0.093906,0.247342
0.094905,0.248253
0.095904,0.25007
0.096903,0.252598
0.097902,0.255241
0.098901,0.256778
0.0999,0.25922
0.100899,0.263154
0.101898,0.266457
0.102897,0.26763
0.103896,0.269864
0.104895,0.272617
0.105894,0.275226
0.106893,0.277199
0.107892,0.280423
0.108891,0.284953
0.10989,0.28798
0.110889,0.289493
0.111888,0.291987
0.112887,0.295199
0.113886,0.297949
0.114885,0.299994
0.115884,0.303299
0.116883,0.307812
0.117882,0.310644
0.118881,0.312715
0.11988,0.315718
0.120879,0.319383
0.121878,0.321801
0.122877,0.324238
0.123876,0.328236
0.124875,0.333491
0.125874,0.334413
0.126873,0.335442
0.127872,0.336876
0.128871,0.339096
0.12987,0.340484
0.130869,0.342107
0.131868,0.345165
0.132867,0.348866
0.133866,0.349986
0.134865,0.351702
0.135864,0.354442
0.136863,0.357831
0.137862,0.359599
0.138861,0.361852
0.13986,0.365661
0.140859,0.369569
0.141858,0.371065
0.142857,0.373057
0.143856,0.375804
0.144855,0.378978
0.145854,0.380682
0.146853,0.383208
0.147852,0.386802
0.148851,0.390108
0.14985,0.391908
0.150849,0.394337
0.151848,0.397487
0.152847,0.400349
0.153846,0.402435
0.154845,0.405518
0.155844,0.409228
0.156843,0.411958
0.157842,0.413804
0.158841,0.416149
0.15984,0.418667
0.160839,0.420754
0.161838,0.422839
0.162837,0.425869
0.163836,0.429576
0.164835,0.432455
0.165834,0.434998
0.166833,0.437991
0.167832,0.441102
0.168831,0.443771
0.16983,0.446699
0.170829,0.450552
0.171828,0.454405
0.172827,0.456749
0.173826,0.459386
0.174825,0.462615
0.175824,0.465858
0.176823,0.468842
0.177822,0.472259
0.178821,0.476763
0.17982,0.481058
0.180819,0.484289
0.181818,0.487786
0.182817,0.491799
0.183816,0.495634
0.184815,0.499085
0.185814,0.50263
0.186813,0.507251
0.187812,0.510242
0.188811,0.512959
0.18981,0.516048
0.190809,0.519154
0.191808,0.521904
0.192807,0.524748
0.193806,0.528195
0.194805,0.531975
0.195804,0.535188
0.196803,0.538151
0.197802,0.541352
0.198801,0.544646
0.1998,0.547691
0.200799,0.550918
0.201798,0.554681
0.202797,0.558676
0.203796,0.561868
0.204795,0.564711
0.205794,0.567709
0.206793,0.570648
0.207792,0.573402
0.208791,0.576123
0.20979,0.578921
0.210789,0.581543
0.211788,0.583638
0.212787,0.58571
0.213786,0.587726
0.214785,0.589781
0.215784,0.591953
0.216783,0.594258
0.217782,0.596601
0.218781,0.598991
0.21978,0.601266
0.220779,0.603659
0.221778,0.60599
0.222777,0.608246
0.223776,0.610545
0.224775,0.612789
0.225774,0.615093
0.226773,0.617652
0.227772,0.620108
0.228771,0.622412
0.22977,0.624792
0.230769,0.627275
0.231768,0.629794
0.232767,0.632023
0.233766,0.634458
0.234765,0.636792
0.235764,0.639499
0.236763,0.641544
0.237762,0.644069
0.238761,0.646626
0.23976,0.649383
0.240759,0.651497
0.241758,0.653914
0.242757,0.656436
0.243756,0.659018
0.244755,0.661102
0.245754,0.663436
0.246753,0.665828
0.247752,0.668154
0.248751,0.67031
0.24975,0.672688
0.250749,0.675323
0.251748,0.67784
0.252747,0.680157
0.253746,0.682527
0.254745,0.68502
0.255744,0.687163
0.256743,0.68942
0.257742,0.691781
0.258741,0.694455
0.25974,0.696613
0.260739,0.698904
0.261738,0.701165
0.262737,0.703811
0.263736,0.705803
0.264735,0.708098
0.265734,0.710544
0.266733,0.713552
0.267732,0.715705
0.268731,0.718278
0.26973,0.720651
0.270729,0.723557
0.271728,0.725542
0.272727,0.728142
0.273726,0.730561
0.274725,0.733547
0.275724,0.735501
0.276723,0.737964
0.277722,0.740281
0.278721,0.742967
0.27972,0.744927
0.280719,0.747519
0.281718,0.749961
0.282717,0.752708
0.283716,0.754737
0.284715,0.757034
0.285714,0.75922
0.286713,0.761446
0.287712,0.763286
0.288711,0.76551
0.28971,0.767707
0.290709,0.769946
0.291708,0.77176
0.292707,0.773698
0.293706,0.775706
0.294705,0.777601
0.295704,0.779505
0.296703,0.78168
0.297702,0.784041
0.298701,0.786102
0.2997,0.787848
0.300699,0.789522
0.301698,0.791253
0.302697,0.792675
0.303696,0.794228
0.304695,0.795746
0.305694,0.797333
0.306693,0.798609
0.307692,0.799746
0.308691,0.800777
0.30969,0.801865
0.310689,0.802709
0.311688,0.803614
0.312687,0.804495
0.313686,0.805275
0.314685,0.805738
0.315684,0.805857
0.316683,0.805861
0.317682,0.805601
0.318681,0.80535
0.31968,0.80492
0.320679,0.804232
0.321678,0.803007
0.322677,0.801935
0.323676,0.799906
0.324675,0.797705
0.325674,0.79484
0.326673,0.79256
0.327672,0.789496
0.328671,0.78595
0.32967,0.781126
0.330669,0.776148
0.331668,0.768738
0.332667,0.759122
0.333666,0.746292
0.334665,0.73134
0.335664,0.70729
0.336663,0.670251
0.337662,0.616383
0.338661,0.5482
0.33966,0.473471
0.340659,0.403487
0.341658,0.34418
0.342657,0.296487
0.343656,0.262353
0.344655,0.243942
0.345654,0.23207
0.346653,0.220688
0.347652,0.209976
0.348651,0.203593
0.34965,0.198052
0.350649,0.191732
0.351648,0.185648
0.352647,0.182867
0.353646,0.180403
0.354645,0.177521
0.355644,0.17463
0.356643,0.174007
0.357642,0.172992
0.358641,0.171638
0.35964,0.169917
0.360639,0.170017
0.361638,0.170211
0.362637,0.169965
0.363636,0.170015
0.364635,0.170492
0.365634,0.170958
0.366633,0.171279
0.367632,0.171448
0.368631,0.172146
0.36963,0.173007
0.370629,0.173789
0.371628,0.174763
0.372627,0.175644
0.373626,0.176628
0.374625,0.177479
0.375624,0.178055
0.376623,0.179196
0.377622,0.180265
0.378621,0.181542
0.37962,0.182792
0.380619,0.183727
0.381618,0.184901
0.382617,0.186276
0.383616,0.187536
0.384615,0.188673
0.385614,0.190016
0.386613,0.191609
0.387612,0.193008
0.388611,0.194268
0.38961,0.195956
0.390609,0.197813
0.391608,0.199327
0.392607,0.200677
0.393606,0.202205
0.394605,0.204061
0.395604,0.205444
0.396603,0.206798
0.397602,0.208632
0.398601,0.210782
0.3996,0.212299
0.400599,0.213747
0.401598,0.215646
0.402597,0.217873
0.403596,0.219385
0.404595,0.221092
0.405594,0.223455
0.406593,0.226047
0.407592,0.227612
0.408591,0.229191
0.40959,0.231273
0.410589,0.233769
0.411588,0.235114
0.412587,0.236929
0.413586,0.239375
0.414585,0.241909
0.415584,0.243511
0.416583,0.245341
0.417582,0.247762
0.418581,0.250273
0.41958,0.25206
0.420579,0.254425
0.421578,0.257472
0.422577,0.260285
0.423576,0.26212
0.424575,0.264185
0.425574,0.266757
0.426573,0.269154
0.427572,0.270988
0.428571,0.273389
0.42957,0.276261
0.430569,0.278725
0.431568,0.280665
0.432567,0.283037
0.433566,0.285912
0.434565,0.288259
0.435564,0.290347
0.436563,0.29299
0.437562,0.296144
0.438561,0.298577
0.43956,0.300434
0.440559,0.302701
0.441558,0.305509
0.442557,0.307434
0.443556,0.309402
0.444555,0.312007
0.445554,0.314963
0.446553,0.316903
0.447552,0.318835
0.448551,0.321335
0.44955,0.324194
0.450549,0.326023
0.451548,0.32836
0.452547,0.331381
0.453546,0.33488
0.454545,0.336754
0.455544,0.338771
0.456543,0.341341
0.457542,0.344205
0.458541,0.345835
0.45954,0.348305
0.460539,0.35159
0.461538,0.354698
0.462537,0.35685
0.463536,0.359331
0.464535,0.362416
0.465534,0.365381
0.466533,0.367647
0.467532,0.370534
0.468531,0.373922
0.46953,0.376821
0.470529,0.378781
0.471528,0.381129
0.472527,0.383874
0.473526,0.386233
0.474525,0.3883
0.475524,0.390929
0.476523,0.393771
0.477522,0.396197
0.478521,0.398421
0.47952,0.401069
0.480519,0.404028
0.481518,0.406572
0.482517,0.409232
0.483516,0.412467
0.484515,0.41593
0.485514,0.418735
0.486513,0.421342
0.487512,0.424356
0.488511,0.427772
0.48951,0.430941
0.490509,0.434357
0.491508,0.437945
0.492507,0.441312
0.493506,0.444079
0.494505,0.446865
0.495504,0.44997
0.496503,0.452854
0.497502,0.45536
0.498501,0.458468
0.4995,0.461893
0.500499,0.464738
0.501498,0.467908
0.502497,0.470678
0.503496,0.473759
0.504495,0.476398
0.505494,0.479039
0.506493,0.482022
0.507492,0.484945
0.508491,0.487537
0.50949,0.489854
0.510489,0.492328
0.511488,0.49506
0.512487,0.49777
0.513486,0.500104
0.514485,0.502918
0.515484,0.505705
0.516483,0.508017
0.517482,0.510377
0.518481,0.512731
0.51948,0.515102
0.520479,0.517264
0.521478,0.519366
0.522477,0.521664
0.523476,0.523937
0.524475,0.525932
0.525474,0.527922
0.526473,0.530133
0.527472,0.532427
0.528471,0.534483
0.52947,0.536659
0.530469,0.539288
0.531468,0.541801
0.532467,0.544097
0.533466,0.546327
0.534465,0.548671
0.535464,0.550828
0.536463,0.55265
0.537462,0.554533
0.538461,0.556632
0.53946,0.558573
0.540459,0.560402
0.541458,0.562192
0.542457,0.564237
0.543456,0.56628
0.544455,0.568133
0.545454,0.570119
0.546453,0.572364
0.547452,0.57423
0.548451,0.575988
0.54945,0.57785
0.550449,0.579781
0.551448,0.581654
0.552447,0.583308
0.553446,0.585006
0.554445,0.586552
0.555444,0.588093
0.556443,0.589689
0.557442,0.591298
0.558441,0.593061
0.55944,0.594807
0.560439,0.596669
0.561438,0.598734
0.562437,0.600882
0.563436,0.602939
0.564435,0.605289
0.565434,0.607665
0.566433,0.60998
0.567432,0.612269
0.568431,0.614605
0.56943,0.616999
0.570429,0.6195
0.571428,0.621994
0.572427,0.624402
0.573426,0.626819
0.574425,0.629384
0.575424,0.63188
0.576423,0.634149
0.577422,0.636434
0.578421,0.638622
0.57942,0.641204
0.580419,0.643279
0.581418,0.64563
0.582417,0.647828
0.583416,0.650495
0.584415,0.652483
0.585414,0.654858
0.586413,0.657165
0.587412,0.660074
0.588411,0.662123
0.58941,0.664803
0.590409,0.667213
0.591408,0.67032
0.592407,0.67243
0.593406,0.675249
0.594405,0.678071
0.595404,0.681451
0.596403,0.683795
0.597402,0.686729
0.598401,0.689494
0.5994,0.692628
0.600399,0.694962
0.601398,0.697911
0.602397,0.700891
0.603396,0.704082
0.604395,0.706526
0.605394,0.709357
0.606393,0.712239
0.607392,0.715164
0.608391,0.717691
0.60939,0.72069
0.610389,0.723869
0.611388,0.726908
0.612387,0.729448
0.613386,0.732152
0.614385,0.734986
0.615384,0.737536
0.616383,0.740048
0.617382,0.742759
0.618381,0.745706
0.61938,0.748214
0.620379,0.750625
0.621378,0.753069
0.622377,0.755781
0.623376,0.757998
0.624375,0.760599
0.625374,0.763072
0.626373,0.765967
0.627372,0.768114
0.628371,0.770274
0.62937,0.772336
0.630369,0.774716
0.631368,0.776466
0.632367,0.778688
0.633366,0.780567
0.634365,0.782832
0.635364,0.784371
0.636363,0.786012
0.637362,0.78747
0.638361,0.789159
0.63936,0.790364
0.640359,0.792057
0.641358,0.793556
0.642357,0.795093
0.643356,0.796052
0.644355,0.796763
0.645354,0.797309
0.646353,0.797745
0.647352,0.798004
0.648351,0.798295
0.64935,0.798267
0.650349,0.797968
0.651348,0.79735
0.652347,0.796267
0.653346,0.794793
0.654345,0.793127
0.655344,0.791479
0.656343,0.789334
0.657342,0.7864
0.658341,0.783139
0.65934,0.779338
0.660339,0.774228
0.661338,0.767174
0.662337,0.759247
0.663336,0.749272
0.664335,0.736056
0.665334,0.716829
0.666333,0.686736
0.667332,0.637991
0.668331,0.572334
0.66933,0.501071
0.670329,0.428951
0.671328,0.362236
0.672327,0.308943
0.673326,0.27472
0.674325,0.252299
0.675324,0.237577
0.676323,0.223935
0.677322,0.217984
0.678321,0.210369
0.67932,0.202899
0.680319,0.195965
0.681318,0.193667
0.682317,0.190508
0.683316,0.187399
0.684315,0.184274
0.685314,0.184103
0.686313,0.182882
0.687312,0.181637
0.688311,0.180442
0.68931,0.180787
0.690309,0.180998
0.691308,0.181074
0.692307,0.181402
0.693306,0.182091
0.694305,0.18278
0.695304,0.183399
0.696303,0.184019
0.697302,0.184909
0.698301,0.185854
0.6993,0.186754
0.700299,0.187691
0.701298,0.188583
0.702297,0.189627
0.703296,0.19072
0.704295,0.191742
0.705294,0.192724
0.706293,0.193687
0.707292,0.194805
0.708291,0.195751
0.70929,0.196543
0.710289,0.197538
0.711288,0.198619
0.712287,0.199545
0.713286,0.200456
0.714285,0.201507
0.715284,0.202733
0.716283,0.203766
0.717282,0.204813
0.718281,0.206234
0.71928,0.20758
0.720279,0.208749
0.721278,0.20984
0.722277,0.211136
0.723276,0.212756
0.724275,0.213726
0.725274,0.214857
0.726273,0.216384
0.727272,0.217905
0.728271,0.219027
0.72927,0.220352
0.730269,0.222051
0.731268,0.223953
0.732267,0.22528
0.733266,0.226992
0.734265,0.229102
0.735264,0.231253
0.736263,0.232848
0.737262,0.234598
0.738261,0.23676
0.73926,0.238979
0.740259,0.240538
0.741258,0.242605
0.742257,0.245018
0.743256,0.247286
0.744255,0.249032
0.745254,0.251113
0.746253,0.253711
0.747252,0.256059
0.748251,0.257947
0.74925,0.260352
0.750249,0.263353
0.751248,0.266123
0.752247,0.268451
0.753246,0.271204
0.754245,0.274536
0.755244,0.27721
0.756243,0.279624
0.757242,0.282772
0.758241,0.286277
0.75924,0.28895
0.760239,0.291364
0.761238,0.294409
0.762237,0.298308
0.763236,0.300933
0.764235,0.303715
0.765234,0.307412
0.766233,0.311739
0.767232,0.314533
0.768231,0.317015
0.76923,0.320034
0.770229,0.323762
0.771228,0.325797
0.772227,0.328606
0.773226,0.332017
0.774225,0.335522
0.775224,0.337707
0.776223,0.340447
0.777222,0.343756
0.778221,0.347285
0.77922,0.349529
0.780219,0.352758
0.781218,0.356708
0.782217,0.36057
0.783216,0.363078
0.784215,0.365719
0.785214,0.368884
0.786213,0.371739
0.787212,0.374023
0.788211,0.37692
0.78921,0.380018
0.790209,0.382621
0.791208,0.384791
0.792207,0.387155
0.793206,0.389762
0.794205,0.392057
0.795204,0.394247
0.796203,0.39705
0.797202,0.400128
0.798201,0.40261
0.7992,0.404623
0.800199,0.406811
0.801198,0.40901
0.802197,0.410943
0.803196,0.413146
0.804195,0.415622
0.805194,0.417981
0.806193,0.420012
0.807192,0.422054
0.808191,0.424305
0.80919,0.426921
0.810189,0.429345
0.811188,0.432208
0.812187,0.435472
0.813186,0.438714
0.814185,0.441178
0.815184,0.443571
0.816183,0.446368
0.817182,0.448941
0.818181,0.45113
0.81918,0.453613
0.820179,0.456192
0.821178,0.458594
0.822177,0.460632
0.823176,0.462819
0.824175,0.465211
0.825174,0.467587
0.826173,0.469671
0.827172,0.472204
0.828171,0.475077
0.82917,0.477783
0.830169,0.479866
0.831168,0.482051
0.832167,0.48438
0.833166,0.486517
0.834165,0.488651
0.835164,0.491051
0.836163,0.493399
0.837162,0.495413
0.838161,0.497319
0.83916,0.499312
0.840159,0.501373
0.841158,0.503272
0.842157,0.505223
0.843156,0.507563
0.844155,0.509904
0.845154,0.512013
0.846153,0.513995
0.847152,0.516086
0.848151,0.518045
0.84915,0.519806
0.850149,0.521668
0.851148,0.523764
0.852147,0.525616
0.853146,0.527325
0.854145,0.528971
0.855144,0.530806
0.856143,0.532598
0.857142,0.534173
0.858141,0.535949
0.85914,0.538049
0.860139,0.540009
0.861138,0.541663
0.862137,0.54333
0.863136,0.545181
0.864135,0.546792
0.865134,0.548332
0.866133,0.550071
0.867132,0.5519
0.868131,0.553659
0.86913,0.55515
0.870129,0.55669
0.871128,0.558347
0.872127,0.559959
0.873126,0.561552
0.874125,0.563459
0.875124,0.565529
0.876123,0.567326
0.877122,0.569213
0.878121,0.571067
0.87912,0.572834
0.880119,0.574416
0.881118,0.576036
0.882117,0.577713
0.883116,0.579191
0.884115,0.580563
0.885114,0.581862
0.886113,0.583149
0.887112,0.584404
0.888111,0.585631
0.88911,0.586915
0.890109,0.588234
0.891108,0.589465
0.892107,0.59064
0.893106,0.591919
0.894105,0.593256
0.895104,0.594614
0.896103,0.59596
0.897102,0.597309
0.898101,0.598628
0.8991,0.599965
0.900099,0.601325
0.901098,0.602667
0.902097,0.604035
0.903096,0.605575
0.904095,0.606995
0.905094,0.608448
0.906093,0.609909
0.907092,0.611405
0.908091,0.61293
0.90909,0.614478
0.910089,0.616151
0.911088,0.617802
0.912087,0.619383
0.913086,0.620953
0.914085,0.622566
0.915084,0.624189
0.916083,0.62574
0.917082,0.627263
0.918081,0.628845
0.91908,0.630317
0.920079,0.631926
0.921078,0.633252
0.922077,0.634797
0.923076,0.636299
0.924075,0.637935
0.925074,0.639365
0.926073,0.640983
0.927072,0.642595
0.928071,0.644242
0.92907,0.645717
0.930069,0.647361
0.931068,0.649174
0.932067,0.650936
0.933066,0.652641
0.934065,0.654511
0.935064,0.656594
0.936063,0.658505
0.937062,0.660482
0.938061,0.662697
0.93906,0.665339
0.940059,0.667514
0.941058,0.669809
0.942057,0.67218
0.943056,0.674967
0.944055,0.677124
0.945054,0.679546
0.946053,0.682059
0.947052,0.685099
0.948051,0.687356
0.94905,0.690087
0.950049,0.692696
0.951048,0.695924
0.952047,0.698224
0.953046,0.701278
0.954045,0.704365
0.955044,0.708266
0.956043,0.710796
0.957042,0.713942
0.958041,0.716956
0.95904,0.720394
0.960039,0.722924
0.961038,0.726299
0.962037,0.729559
0.963036,0.73322
0.964035,0.735931
0.965034,0.739172
0.966033,0.742386
0.967032,0.745719
0.968031,0.748476
0.96903,0.751932
0.970029,0.755355
0.971028,0.758873
0.972027,0.761695
0.973026,0.764803
0.974025,0.768006
0.975024,0.771049
0.976023,0.774055
0.977022,0.777417
0.978021,0.780754
0.97902,0.783783
0.980019,0.786484
0.981018,0.789079
0.982017,0.791612
0.983016,0.793719
0.984015,0.795796
0.985014,0.797401
0.986013,0.798816
0.987012,0.799888
0.988011,0.800586
0.98901,0.800631
0.990009,0.800181
0.991008,0.799201
0.992007,0.796752
0.993006,0.793364
0.994005,0.787614
0.995004,0.782854
0.996003,0.775633
0.997002,0.764598
0.998001,0.746575
0.999,0.722168


==> n_512_c_10.csv <==
"arc_length","u_fdm","u_fem","u_ml"
0,0,0,0.000727785
0.001,0.00161775,0.00137321,0.000696345
0.002,0.00329157,0.00278104,0.000695016
0.003,0.00621184,0.00495841,0.00136296
0.004,0.00915545,0.00718027,0.00209901
0.005,0.0123469,0.00987418,0.00355797
0.006,0.0155616,0.0126073,0.00500524
0.007,0.0189336,0.0156044,0.00637367
0.008,0.0223279,0.0186368,0.00770376
0.009,0.0258293,0.0218383,0.00884956
0.01,0.0293519,0.0250722,0.0103492
0.011,0.032952,0.0284242,0.0131386
0.012,0.0365723,0.0318064,0.0161117
0.013,0.0402511,0.0352753,0.019612
0.014,0.0439492,0.0387725,0.0238539
0.015,0.0476925,0.0423353,0.029815
0.016,0.0514545,0.0459248,0.0352619
0.017,0.055252,0.0495651,0.0397299
0.018,0.0590675,0.0532307,0.04442
0.019,0.0629113,0.0569363,0.049461
0.02,0.0667725,0.0606659,0.0543088
0.021,0.0706566,0.0644273,0.0589008
0.022,0.0745573,0.0682117,0.0631388
0.023,0.0784766,0.0720215,0.0669831
0.024,0.082412,0.0758533,0.0714213
0.025,0.0863625,0.0797056,0.0764153
0.026,0.0903286,0.083579,0.0803768
0.027,0.0943069,0.0874689,0.083526
0.028,0.0983003,0.0913791,0.0878644
0.029,0.102304,0.0953026,0.0929867
0.03,0.106321,0.0992455,0.0987523
0.031,0.110347,0.103199,0.104871
0.032,0.114388,0.107172,0.109714
0.033,0.118434,0.111152,0.113982
0.034,0.122494,0.115151,0.1176
0.035,0.126559,0.119157,0.120979
0.036,0.130638,0.12318,0.124446
0.037,0.13472,0.127209,0.127938
0.038,0.138815,0.131254,0.131244
0.039,0.142913,0.135303,0.134509
0.04,0.147024,0.139368,0.13868
0.041,0.151136,0.143436,0.142998
0.042,0.155261,0.14752,0.145868
0.043,0.159387,0.151605,0.148585
0.044,0.163525,0.155706,0.152986
0.045,0.167663,0.159808,0.157481
0.046,0.171813,0.163925,0.162253
0.047,0.175963,0.168042,0.16701
0.048,0.180124,0.172173,0.171254
0.049,0.184285,0.176305,0.175438
0.05,0.188456,0.180448,0.178887
0.051,0.192627,0.184594,0.18237
0.052,0.196807,0.18875,0.186098
0.053,0.200988,0.192908,0.18985
0.054,0.205177,0.197075,0.193728
0.055,0.209367,0.201245,0.19772
0.056,0.213564,0.205423,0.202155
0.057,0.217762,0.209604,0.20629
0.058,0.221966,0.213792,0.20952
0.059,0.226172,0.217982,0.213451
0.06,0.230384,0.22218,0.219085
0.061,0.234597,0.22638,0.224472
0.062,0.238815,0.230586,0.229369
0.063,0.243035,0.234796,0.233993
0.064,0.247259,0.23901,0.238167
0.065,0.251485,0.243228,0.242274
0.066,0.255715,0.24745,0.24629
0.067,0.259947,0.251676,0.250247
0.068,0.264182,0.255905,0.254134
0.069,0.268419,0.260138,0.258094
0.07,0.272659,0.264375,0.262125
0.071,0.276902,0.268615,0.266293
0.072,0.281147,0.272857,0.270574
0.073,0.285394,0.277104,0.27432
0.074,0.289643,0.281353,0.277698
0.075,0.293895,0.285605,0.281975
0.076,0.298148,0.28986,0.286766
0.077,0.302403,0.294118,0.291685
0.078,0.30666,0.298378,0.296665
0.079,0.310919,0.302642,0.30117
0.08,0.31518,0.306907,0.305493
0.081,0.319442,0.311176,0.309439
0.082,0.323706,0.315446,0.31327
0.083,0.327972,0.319719,0.317274
0.084,0.332238,0.323993,0.321319
0.085,0.336507,0.328271,0.325597
0.086,0.340776,0.33255,0.329916
0.087,0.345047,0.336831,0.334108
0.088,0.349319,0.341114,0.338286
0.089,0.353592,0.3454,0.341951
0.09,0.357866,0.349686,0.345583
0.091,0.362142,0.353975,0.350512
0.092,0.366417,0.358265,0.355466
0.093,0.370695,0.362557,0.360408
0.094,0.374972,0.36685,0.365322
0.095,0.379251,0.371146,0.369826
0.096,0.38353,0.375442,0.374278
0.097,0.387811,0.37974,0.378307
0.098,0.392091,0.384039,0.382407
0.099,0.396373,0.38834,0.386899
0.1,0.400654,0.392641,0.39146
0.101,0.404937,0.396944,0.396303
0.102,0.409219,0.401248,0.401078
0.103,0.413502,0.405553,0.405632
0.104,0.417785,0.409859,0.410066
0.105,0.422069,0.414166,0.414196
0.106,0.426353,0.418474,0.418507
0.107,0.430636,0.422783,0.423193
0.108,0.43492,0.427092,0.427697
0.109,0.439204,0.431403,0.431888
0.11,0.443488,0.435714,0.435852
0.111,0.447772,0.440026,0.439491
0.112,0.452056,0.444338,0.443166
0.113,0.45634,0.448651,0.446884
0.114,0.460623,0.452965,0.450877
0.115,0.464906,0.457279,0.45515
0.116,0.469189,0.461593,0.459442
0.117,0.473471,0.465908,0.463752
0.118,0.477753,0.470223,0.468244
0.119,0.482034,0.474539,0.472868
0.12,0.486315,0.478855,0.477204
0.121,0.490596,0.483171,0.48137
0.122,0.494875,0.487487,0.486225
0.123,0.499154,0.491803,0.491422
0.124,0.503432,0.49612,0.495775
0.125,0.50771,0.500436,0.499789
0.126,0.511986,0.504752,0.504741
0.127,0.516262,0.509069,0.509997
0.128,0.520536,0.513385,0.514228
0.129,0.524809,0.517702,0.518201
0.13,0.529081,0.522017,0.522852
0.131,0.533353,0.526333,0.527632
0.132,0.537622,0.530648,0.531712
0.133,0.541891,0.534963,0.535702
0.134,0.546158,0.539277,0.540268
0.135,0.550424,0.543592,0.54488
0.136,0.554688,0.547907,0.548496
0.137,0.558951,0.552222,0.552097
0.138,0.563212,0.556535,0.556763
0.139,0.567472,0.560848,0.561373
0.14,0.571728,0.565154,0.565055
0.141,0.575984,0.569461,0.568843
0.142,0.580237,0.573772,0.57359
0.143,0.584489,0.578084,0.578235
0.144,0.588738,0.582407,0.582275
0.145,0.592986,0.586726,0.586481
0.146,0.59723,0.591024,0.591414
0.147,0.601472,0.595314,0.596108
0.148,0.605711,0.599577,0.600004
0.149,0.609947,0.603866,0.604214
0.15,0.614179,0.60822,0.609264
0.151,0.618407,0.612586,0.614036
0.152,0.622628,0.616981,0.6182
0.153,0.626842,0.621257,0.622648
0.154,0.631045,0.625322,0.627604
0.155,0.635232,0.62943,0.632202
0.156,0.639397,0.633601,0.636266
0.157,0.643524,0.638206,0.640647
0.158,0.647603,0.643354,0.645427
0.159,0.651582,0.647917,0.650002
0.16,0.655457,0.651865,0.654362
0.161,0.659071,0.654642,0.658705
0.162,0.662454,0.656381,0.663032
0.163,0.665166,0.661628,0.666849
0.164,0.667377,0.669484,0.670287
0.165,0.667913,0.678249,0.673608
0.166,0.667405,0.687581,0.676857
0.167,0.662982,0.68177,0.679492
0.168,0.656537,0.668142,0.68181
0.169,0.642119,0.668226,0.68064
0.17,0.624326,0.674115,0.677993
0.171,0.594414,0.722981,0.661275
0.172,0.560367,0.786509,0.639758
0.173,0.517158,0.733664,0.591344
0.174,0.471494,0.649634,0.535721
0.175,0.430652,0.471481,0.470787
0.176,0.390785,0.274282,0.403968
0.177,0.366608,0.266695,0.362718
0.178,0.344678,0.286251,0.325128
0.179,0.336176,0.301349,0.3161
0.18,0.328875,0.316048,0.30963
0.181,0.328489,0.314941,0.310693
0.182,0.328396,0.313217,0.312081
0.183,0.331107,0.318479,0.317771
0.184,0.333865,0.323711,0.323408
0.185,0.337588,0.328335,0.327956
0.186,0.341343,0.332907,0.332606
0.187,0.345422,0.336947,0.338296
0.188,0.349518,0.341025,0.343817
0.189,0.353723,0.34535,0.348237
0.19,0.357937,0.349672,0.352633
0.191,0.362188,0.353979,0.35692
0.192,0.366443,0.35828,0.361118
0.193,0.370711,0.362562,0.364996
0.194,0.374982,0.366848,0.369133
0.195,0.379257,0.371144,0.373998
0.196,0.383534,0.375441,0.378802
0.197,0.387813,0.37974,0.383471
0.198,0.392093,0.38404,0.387994
0.199,0.396373,0.38834,0.392244
0.2,0.400655,0.392641,0.396552
0.201,0.404937,0.396944,0.40095
0.202,0.409219,0.401248,0.40577
0.203,0.413502,0.405553,0.411141
0.204,0.417786,0.409859,0.416181
0.205,0.422069,0.414166,0.420858
0.206,0.426353,0.418474,0.425187
0.207,0.430637,0.422783,0.429195
0.208,0.43492,0.427092,0.43301
0.209,0.439204,0.431403,0.436676
0.21,0.443488,0.435714,0.440458
0.211,0.447772,0.440026,0.444315
0.212,0.452056,0.444338,0.448262
0.213,0.45634,0.448651,0.452256
0.214,0.460623,0.452965,0.456268
0.215,0.464906,0.457279,0.460287
0.216,0.469189,0.461593,0.464676
0.217,0.473471,0.465908,0.469197
0.218,0.477753,0.470223,0.473736
0.219,0.482034,0.474539,0.47828
0.22,0.486315,0.478855,0.48314
0.221,0.490596,0.483171,0.488068
0.222,0.494875,0.487487,0.492505
0.223,0.499154,0.491803,0.496865
0.224,0.503432,0.496119,0.501643
0.225,0.50771,0.500436,0.506463
0.226,0.511986,0.504752,0.510854
0.227,0.516262,0.509069,0.515224
0.228,0.520536,0.513385,0.520344
0.229,0.52481,0.517702,0.525421
0.23,0.529081,0.522018,0.529277
0.231,0.533353,0.526333,0.533187
0.232,0.537622,0.530648,0.537718
0.233,0.541891,0.534963,0.542117
0.234,0.546158,0.539277,0.545582
0.235,0.550424,0.543592,0.549224
0.236,0.554688,0.547907,0.553748
0.237,0.558951,0.552222,0.558122
0.238,0.563212,0.556536,0.561927
0.239,0.567471,0.560848,0.565936
0.24,0.571728,0.565154,0.570546
0.241,0.575984,0.569462,0.574808
0.242,0.580237,0.573771,0.578241
0.243,0.584489,0.578085,0.582103
0.244,0.588738,0.582408,0.586801
0.245,0.592986,0.586723,0.59118
0.246,0.59723,0.591026,0.595044
0.247,0.601472,0.595312,0.599485
0.248,0.605711,0.599575,0.604708
0.249,0.609947,0.603874,0.609216
0.25,0.614179,0.608214,0.61291
0.251,0.618406,0.612588,0.617385
0.252,0.622628,0.616994,0.62261
0.253,0.626841,0.621233,0.62734
0.254,0.631046,0.625335,0.631674
0.255,0.635231,0.629438,0.636321
0.256,0.639401,0.633542,0.64118
0.257,0.64352,0.638271,0.645603
0.258,0.647611,0.643352,0.649781
0.259,0.651575,0.647855,0.654194
0.26,0.655478,0.652089,0.658715
0.261,0.659056,0.654485,0.663221
0.262,0.66251,0.656189,0.667721
0.263,0.665137,0.661906,0.672182
0.264,0.667516,0.668828,0.676632
0.265,0.667861,0.678568,0.680148
0.266,0.667735,0.688961,0.683448
0.267,0.662892,0.680684,0.686061
0.268,0.657251,0.669246,0.688558
0.269,0.641965,0.667899,0.68671
0.27,0.625587,0.667695,0.68437
0.271,0.594141,0.726696,0.661847
0.272,0.561756,0.789387,0.638065
0.273,0.516797,0.733379,0.577395
0.274,0.471747,0.67133,0.515844
0.275,0.430487,0.461822,0.443805
0.276,0.39046,0.267524,0.374439
0.277,0.366691,0.27378,0.340307
0.278,0.344668,0.281514,0.309142
0.279,0.336267,0.300791,0.301134
0.28,0.329092,0.316706,0.294776
0.281,0.328523,0.314507,0.297305
0.282,0.328574,0.313728,0.30022
0.283,0.331114,0.318648,0.304682
0.284,0.333926,0.323538,0.309477
0.285,0.337588,0.328335,0.315314
0.286,0.341363,0.33291,0.320664
0.287,0.345421,0.336929,0.324801
0.288,0.349525,0.341044,0.329338
0.289,0.353723,0.345355,0.334693
0.29,0.357939,0.349667,0.339663
0.291,0.362188,0.35398,0.343984
0.292,0.366444,0.35828,0.34815
0.293,0.370711,0.362561,0.352099
0.294,0.374982,0.366849,0.355985
0.295,0.379257,0.371144,0.359798
0.296,0.383534,0.375441,0.364226
0.297,0.387813,0.37974,0.369266
0.298,0.392093,0.38404,0.374029
0.299,0.396373,0.38834,0.378559
0.3,0.400655,0.392641,0.382883
0.301,0.404937,0.396944,0.38706
0.302,0.409219,0.401248,0.391334
0.303,0.413502,0.405553,0.395665
0.304,0.417786,0.409859,0.400461
0.305,0.422069,0.414166,0.405482
0.306,0.426353,0.418474,0.410287
0.307,0.430637,0.422783,0.415007
0.308,0.434921,0.427093,0.419322
0.309,0.439204,0.431403,0.423509
0.31,0.443488,0.435714,0.427501
0.311,0.447772,0.440026,0.431445
0.312,0.452056,0.444338,0.435733
0.313,0.45634,0.448651,0.440084
0.314,0.460623,0.452965,0.443899
0.315,0.464906,0.457279,0.447647
0.316,0.469189,0.461593,0.451293
0.317,0.473471,0.465908,0.45493
0.318,0.477753,0.470223,0.459306
0.319,0.482035,0.474539,0.463699
0.32,0.486315,0.478855,0.467966
0.321,0.490596,0.483171,0.472257
0.322,0.494875,0.487487,0.476916
0.323,0.499154,0.491803,0.481497
0.324,0.503432,0.49612,0.485407
0.325,0.50771,0.500436,0.489419
0.326,0.511986,0.504752,0.494022
0.327,0.516262,0.509069,0.498552
0.328,0.520536,0.513385,0.502768
0.329,0.524809,0.517702,0.507158
0.33,0.529081,0.522018,0.51212
0.331,0.533353,0.526333,0.5168
0.332,0.537622,0.530648,0.52074
0.333,0.541891,0.534963,0.524818
0.334,0.546158,0.539277,0.529188
0.335,0.550424,0.543592,0.53328
0.336,0.554688,0.547907,0.536881
0.337,0.558951,0.552222,0.540797
0.338,0.563212,0.556536,0.545175
0.339,0.567471,0.560847,0.54921
0.34,0.571728,0.565155,0.552821
0.341,0.575984,0.569462,0.556875
0.342,0.580238,0.57377,0.561388
0.343,0.584489,0.578086,0.565346
0.344,0.588739,0.582408,0.568822
0.345,0.592985,0.586722,0.572955
0.346,0.59723,0.591029,0.57757
0.347,0.601472,0.595309,0.581594
0.348,0.605711,0.599573,0.585258
0.349,0.609947,0.603878,0.589519
0.35,0.614179,0.608205,0.594082
0.351,0.618406,0.612593,0.597924
0.352,0.622629,0.617007,0.601465
0.353,0.626841,0.621218,0.605765
0.354,0.631048,0.62536,0.610319
0.355,0.63523,0.629429,0.614143
0.356,0.639405,0.633478,0.617775
0.357,0.643519,0.638318,0.621958
0.358,0.647622,0.643314,0.626248
0.359,0.651573,0.647865,0.629854
0.36,0.655504,0.652354,0.633366
0.361,0.659055,0.654329,0.637439
0.362,0.662573,0.656091,0.641561
0.363,0.665141,0.661944,0.645216
0.364,0.667655,0.667986,0.648854
0.365,0.667882,0.679095,0.652465
0.366,0.667848,0.689184,0.65604
0.367,0.662957,0.68025,0.658958
0.368,0.657114,0.671644,0.66183
0.369,0.642091,0.666199,0.664258
0.37,0.624919,0.669697,0.666474
0.371,0.59422,0.729521,0.667348
0.372,0.56104,0.772609,0.666636
0.373,0.516574,0.739492,0.658706
0.374,0.472546,0.665586,0.645309
0.375,0.430043,0.44964,0.61288
0.376,0.392028,0.288301,0.572963
0.377,0.366387,0.277497,0.512397
0.378,0.345711,0.277473,0.454553
0.379,0.336127,0.301531,0.402788
0.38,0.32954,0.316284,0.361449
0.381,0.328459,0.313929,0.339275
0.382,0.328735,0.314266,0.325354
0.383,0.331084,0.318721,0.324056
0.384,0.33398,0.323406,0.324608
0.385,0.337575,0.328385,0.327531
0.386,0.341381,0.332897,0.331744
0.387,0.345415,0.336905,0.337346
0.388,0.349531,0.341062,0.342228
0.389,0.35372,0.345355,0.346457
0.39,0.357941,0.349663,0.351094
0.391,0.362187,0.353983,0.356043
0.392,0.366444,0.358279,0.360464
0.393,0.370711,0.36256,0.364549
0.394,0.374982,0.366849,0.36857
0.395,0.379257,0.371143,0.372557
0.396,0.383534,0.375441,0.376408
0.397,0.387813,0.37974,0.380199
0.398,0.392093,0.38404,0.384674
0.399,0.396373,0.38834,0.389389
0.4,0.400655,0.392641,0.394016
0.401,0.404937,0.396944,0.398618
0.402,0.40922,0.401248,0.402928
0.403,0.413502,0.405553,0.407176
0.404,0.417786,0.409859,0.411405
0.405,0.422069,0.414166,0.41563
0.406,0.426353,0.418474,0.420541
0.407,0.430637,0.422783,0.425518
0.408,0.434921,0.427093,0.429819
0.409,0.439205,0.431403,0.434088
0.41,0.443488,0.435714,0.437488
0.411,0.447772,0.440026,0.440894
0.412,0.452056,0.444338,0.444455
0.413,0.45634,0.448651,0.448076
0.414,0.460623,0.452965,0.452348
0.415,0.464906,0.457279,0.456686
0.416,0.469189,0.461593,0.461472
0.417,0.473471,0.465908,0.466154
0.418,0.477753,0.470223,0.470331
0.419,0.482035,0.474539,0.47463
0.42,0.486315,0.478855,0.47938
0.421,0.490596,0.483171,0.48408
0.422,0.494875,0.487487,0.488634
0.423,0.499154,0.491803,0.493372
0.424,0.503432,0.49612,0.498543
0.425,0.50771,0.500436,0.503409
0.426,0.511986,0.504752,0.507691
0.427,0.516261,0.509069,0.512187
0.428,0.520536,0.513385,0.517024
0.429,0.524809,0.517702,0.521618
0.43,0.529082,0.522018,0.525888
0.431,0.533353,0.526333,0.530455
0.432,0.537623,0.530649,0.535352
0.433,0.541891,0.534963,0.539624
0.434,0.546158,0.539277,0.543306
0.435,0.550424,0.543592,0.547465
0.436,0.554688,0.547907,0.552002
0.437,0.558951,0.552222,0.556087
0.438,0.563212,0.556536,0.55987
0.439,0.567471,0.560847,0.564334
0.44,0.571729,0.565155,0.569174
0.441,0.575984,0.569462,0.573372
0.442,0.580238,0.57377,0.577276
0.443,0.584489,0.578087,0.581819
0.444,0.588739,0.582408,0.586598
0.445,0.592985,0.586721,0.590494
0.446,0.597231,0.591033,0.59413
0.447,0.601472,0.595307,0.598732
0.448,0.605712,0.599573,0.603551
0.449,0.609946,0.60388,0.607568
0.45,0.61418,0.608193,0.611454
0.451,0.618406,0.6126,0.616137
0.452,0.62263,0.617017,0.620907
0.453,0.626841,0.621213,0.624717
0.454,0.63105,0.625396,0.628471
0.455,0.63523,0.629408,0.63297
0.456,0.639408,0.633446,0.637462
0.457,0.64352,0.638341,0.641492
0.458,0.647621,0.643222,0.645527
0.459,0.651576,0.647931,0.649634
0.46,0.655488,0.65231,0.653658
0.461,0.659065,0.654212,0.657055
0.462,0.662498,0.656632,0.660402
0.463,0.665172,0.661759,0.663488
0.464,0.667414,0.668183,0.666454
0.465,0.667965,0.67968,0.668957
0.466,0.667348,0.6868,0.671244
0.467,0.663157,0.680553,0.672871
0.468,0.656202,0.673295,0.672215
0.469,0.64247,0.66356,0.665965
0.47,0.623657,0.675459,0.651558
0.471,0.594653,0.730747,0.620791
0.472,0.560162,0.76133,0.57813
0.473,0.51656,0.750871,0.515714
0.474,0.472966,0.654254,0.454521
0.475,0.429387,0.438087,0.395029
0.476,0.393217,0.307278,0.352037
0.477,0.365682,0.275923,0.328271
0.478,0.346572,0.274918,0.314302
0.479,0.335723,0.303672,0.309937
0.48,0.329919,0.315497,0.309632
0.481,0.328278,0.313359,0.312674
0.482,0.328871,0.31477,0.316089
0.483,0.33101,0.318638,0.319762
0.484,0.334025,0.323326,0.324419
0.485,0.337546,0.328488,0.329645
0.486,0.341396,0.33287,0.333859
0.487,0.345404,0.336881,0.337592
0.488,0.349536,0.341079,0.341589
0.489,0.353716,0.345348,0.345689
0.49,0.357943,0.349662,0.349325
0.491,0.362185,0.353988,0.352817
0.492,0.366445,0.358278,0.357112
0.493,0.37071,0.362559,0.361598
0.494,0.374983,0.36685,0.365731
0.495,0.379257,0.371143,0.369802
0.496,0.383534,0.375441,0.373569
0.497,0.387813,0.37974,0.377299
0.498,0.392093,0.38404,0.381219
0.499,0.396373,0.388339,0.385151
0.5,0.400655,0.392641,0.38965
0.501,0.404937,0.396944,0.394158
0.502,0.409219,0.401248,0.398474
0.503,0.413502,0.405553,0.402759
0.504,0.417786,0.409859,0.406589
0.505,0.422069,0.414166,0.410442
0.506,0.426353,0.418474,0.41448
0.507,0.430636,0.422783,0.418589
0.508,0.434921,0.427093,0.423104
0.509,0.439205,0.431403,0.427536
0.51,0.443488,0.435714,0.431623
0.511,0.447772,0.440026,0.435522
0.512,0.452056,0.444338,0.438817
0.513,0.45634,0.448651,0.442178
0.514,0.460623,0.452965,0.445712
0.515,0.464906,0.457279,0.449537
0.516,0.469189,0.461593,0.453974
0.517,0.473471,0.465908,0.458477
0.518,0.477753,0.470223,0.463095
0.519,0.482034,0.474539,0.467452
0.52,0.486315,0.478855,0.471432
0.521,0.490596,0.483171,0.475549
0.522,0.494875,0.487487,0.479832
0.523,0.499154,0.491803,0.483982
0.524,0.503432,0.49612,0.487998
0.525,0.507709,0.500436,0.492367
0.526,0.511986,0.504753,0.49704
0.527,0.516261,0.509069,0.501234
0.528,0.520536,0.513385,0.505083
0.529,0.524809,0.517702,0.509419
0.53,0.529082,0.522018,0.514048
0.531,0.533353,0.526333,0.518268
0.532,0.537623,0.530649,0.522283
0.533,0.541891,0.534963,0.526869
0.534,0.546158,0.539277,0.531688
0.535,0.550424,0.543592,0.535566
0.536,0.554689,0.547907,0.539136
0.537,0.558951,0.552222,0.543231
0.538,0.563212,0.556537,0.54746
0.539,0.567471,0.560847,0.551073
0.54,0.571729,0.565156,0.554569
0.541,0.575984,0.569462,0.559052
0.542,0.580238,0.573769,0.563665
0.543,0.584489,0.578087,0.56746
0.544,0.588739,0.582407,0.571189
0.545,0.592985,0.586722,0.575973
0.546,0.597231,0.591036,0.580776
0.547,0.601472,0.595305,0.584202
0.548,0.605712,0.599576,0.587723
0.549,0.609947,0.603878,0.592883
0.55,0.61418,0.60819,0.597937
0.551,0.618406,0.612606,0.602016
0.552,0.62263,0.616995,0.606262
0.553,0.626841,0.621218,0.611518
0.554,0.631048,0.625398,0.616604
0.555,0.635231,0.629382,0.620929
0.556,0.639401,0.633549,0.625457
0.557,0.643523,0.638334,0.630674
0.558,0.647606,0.643148,0.63573
0.559,0.651584,0.648036,0.640352
0.56,0.655454,0.652054,0.645083
0.561,0.659086,0.654164,0.650054
0.562,0.662423,0.657062,0.654783
0.563,0.665226,0.661386,0.659076
0.564,0.66725,0.668607,0.663404
0.565,0.668101,0.680188,0.667787
0.566,0.667011,0.685099,0.671888
0.567,0.663471,0.681599,0.675633
0.568,0.65558,0.673476,0.679144
0.569,0.643078,0.660453,0.682406
0.57,0.622749,0.680441,0.684367
0.571,0.595437,0.729891,0.685167
0.572,0.5594,0.756521,0.677746
0.573,0.516817,0.766038,0.66416
0.574,0.473072,0.640525,0.62997
0.575,0.428596,0.430318,0.582856
0.576,0.394011,0.322274,0.519482
0.577,0.364576,0.267429,0.447637
0.578,0.347218,0.274125,0.393796
0.579,0.335019,0.307111,0.347646
0.58,0.330214,0.314471,0.32566
0.581,0.327957,0.312999,0.312003
0.582,0.328976,0.315175,0.309831
0.583,0.330882,0.318341,0.310773
0.584,0.334059,0.323305,0.314235
0.585,0.337497,0.328638,0.318215
0.586,0.341407,0.332836,0.323459
0.587,0.345386,0.336867,0.328887
0.588,0.349539,0.341091,0.332987
0.589,0.353709,0.345333,0.336965
0.59,0.357944,0.349662,0.341632
0.591,0.362182,0.353995,0.346327
0.592,0.366445,0.358277,0.350221
0.593,0.370709,0.362559,0.354183
0.594,0.374983,0.36685,0.359594
0.595,0.379256,0.371142,0.364928
0.596,0.383535,0.375441,0.369463
0.597,0.387813,0.37974,0.373973
0.598,0.392093,0.38404,0.378325
0.599,0.396373,0.38834,0.382654
0.6,0.400655,0.392642,0.386881
0.601,0.404937,0.396944,0.391277
0.602,0.40922,0.401248,0.39628
0.603,0.413502,0.405553,0.401214
0.604,0.417786,0.409859,0.40595
0.605,0.422069,0.414166,0.410452
0.606,0.426353,0.418474,0.414416
0.607,0.430637,0.422783,0.418385
0.608,0.434921,0.427093,0.422364
0.609,0.439204,0.431403,0.426614
0.61,0.443489,0.435714,0.431289
0.611,0.447772,0.440026,0.435748
0.612,0.452056,0.444338,0.439925
0.613,0.45634,0.448651,0.444062
0.614,0.460623,0.452965,0.448154
0.615,0.464906,0.457279,0.452483
0.616,0.469189,0.461593,0.457033
0.617,0.473471,0.465908,0.46159
0.618,0.477753,0.470223,0.466153
0.619,0.482035,0.474539,0.47078
0.62,0.486315,0.478855,0.475448
0.621,0.490596,0.483171,0.479579
0.622,0.494875,0.487487,0.483418
0.623,0.499154,0.491803,0.48782
0.624,0.503433,0.49612,0.492474
0.625,0.50771,0.500436,0.496875
0.626,0.511986,0.504752,0.501185
0.627,0.516261,0.509069,0.506161
0.628,0.520536,0.513385,0.511329
0.629,0.524809,0.517702,0.515403
0.63,0.529082,0.522018,0.519236
0.631,0.533353,0.526333,0.523718
0.632,0.537623,0.530649,0.528303
0.633,0.541891,0.534963,0.532197
0.634,0.546159,0.539277,0.53602
0.635,0.550424,0.543592,0.54065
0.636,0.554689,0.547907,0.545322
0.637,0.558951,0.552222,0.548845
0.638,0.563213,0.556537,0.552403
0.639,0.567471,0.560847,0.557182
0.64,0.571729,0.565156,0.561873
0.641,0.575984,0.569462,0.56554
0.642,0.580238,0.573769,0.569373
0.643,0.584489,0.578088,0.574403
0.644,0.588739,0.582406,0.579246
0.645,0.592985,0.586723,0.583133
0.646,0.59723,0.591031,0.587246
0.647,0.601472,0.595305,0.592222
0.648,0.605712,0.599582,0.59689
0.649,0.609947,0.603873,0.600638
0.65,0.614179,0.608199,0.604794
0.651,0.618406,0.612611,0.609933
0.652,0.622629,0.616971,0.614706
0.653,0.626842,0.621233,0.618755
0.654,0.631045,0.625384,0.623135
0.655,0.635233,0.629357,0.628056
0.656,0.639396,0.633625,0.632528
0.657,0.643527,0.638297,0.636388
0.658,0.647596,0.643134,0.640531
0.659,0.651595,0.648161,0.645
0.66,0.655432,0.651836,0.649256
0.661,0.659115,0.654206,0.653306
0.662,0.662377,0.65726,0.65745
0.663,0.665299,0.660871,0.661669
0.664,0.667153,0.669113,0.66534
0.665,0.668281,0.680509,0.668638
0.666,0.666817,0.684123,0.671957
0.667,0.663883,0.683324,0.67529
0.668,0.655225,0.672648,0.677549
0.669,0.643887,0.657348,0.679303
0.67,0.622195,0.684025,0.676698
0.671,0.59656,0.726694,0.672431
0.672,0.558819,0.75691,0.651438
0.673,0.517403,0.783347,0.625368
0.674,0.472933,0.627573,0.573037
0.675,0.427751,0.429131,0.514559
0.676,0.394398,0.331392,0.453523
0.677,0.363079,0.250967,0.392047
0.678,0.347614,0.275159,0.358525
0.679,0.333981,0.311454,0.328234
0.68,0.330403,0.313384,0.322636
0.681,0.327473,0.313098,0.31863
0.682,0.329042,0.315418,0.320636
0.683,0.330734,0.317865,0.322835
0.684,0.334079,0.323345,0.328269
0.685,0.337466,0.328728,0.333574
0.686,0.341412,0.332799,0.337129
0.687,0.345382,0.336886,0.340862
0.688,0.349541,0.341097,0.346021
0.689,0.353711,0.345327,0.35097
0.69,0.357944,0.349664,0.35477
0.691,0.362184,0.353992,0.358656
0.692,0.366445,0.358276,0.362888
0.693,0.37071,0.362561,0.36702
0.694,0.374983,0.36685,0.370834
0.695,0.379257,0.371142,0.374939
0.696,0.383534,0.375441,0.379775
0.697,0.387813,0.37974,0.384477
0.698,0.392093,0.38404,0.388903
0.699,0.396374,0.38834,0.393229
0.7,0.400655,0.392641,0.397384
0.701,0.404937,0.396944,0.401491
0.702,0.40922,0.401248,0.405528
0.703,0.413503,0.405553,0.409922
0.704,0.417786,0.409859,0.414739
0.705,0.422069,0.414166,0.419261
0.706,0.426353,0.418474,0.423486
0.707,0.430637,0.422783,0.42741
0.708,0.434921,0.427093,0.43108
0.709,0.439205,0.431403,0.434859
0.71,0.443488,0.435714,0.438714
0.711,0.447772,0.440026,0.443069
0.712,0.452056,0.444338,0.447719
0.713,0.45634,0.448651,0.452523
0.714,0.460623,0.452965,0.457403
0.715,0.464906,0.457279,0.461751
0.716,0.469189,0.461593,0.465887
0.717,0.473471,0.465908,0.470192
0.718,0.477753,0.470223,0.474552
0.719,0.482034,0.474539,0.47886
0.72,0.486315,0.478855,0.483154
0.721,0.490596,0.483171,0.487836
0.722,0.494876,0.487487,0.49259
0.723,0.499154,0.491803,0.496628
0.724,0.503433,0.49612,0.500574
0.725,0.50771,0.500436,0.505117
0.726,0.511986,0.504753,0.509706
0.727,0.516261,0.509069,0.513716
0.728,0.520536,0.513385,0.517724
0.729,0.524809,0.517702,0.522585
0.73,0.529082,0.522018,0.527379
0.731,0.533353,0.526333,0.531098
0.732,0.537623,0.530649,0.534904
0.733,0.541891,0.534963,0.539465
0.734,0.546159,0.539277,0.543857
0.735,0.550424,0.543592,0.547247
0.736,0.554689,0.547907,0.550902
0.737,0.558951,0.552222,0.5557
0.738,0.563212,0.556536,0.560273
0.739,0.567471,0.560847,0.564093
0.74,0.571729,0.565156,0.568152
0.741,0.575984,0.569462,0.57285
0.742,0.580238,0.573771,0.577155
0.743,0.584489,0.578087,0.580614
0.744,0.588739,0.582405,0.584576
0.745,0.592986,0.586725,0.589431
0.746,0.59723,0.591028,0.593857
0.747,0.601472,0.595305,0.597649
0.748,0.605711,0.599585,0.602045
0.749,0.609947,0.603867,0.607193
0.75,0.614179,0.608209,0.611717
0.751,0.618407,0.612612,0.615589
0.752,0.622628,0.616958,0.620199
0.753,0.626843,0.621255,0.625456
0.754,0.631044,0.625365,0.630101
0.755,0.635235,0.629338,0.634295
0.756,0.639394,0.633672,0.638814
0.757,0.643532,0.63823,0.643535
0.758,0.647591,0.643163,0.648003
0.759,0.651609,0.648288,0.652341
0.76,0.655422,0.65168,0.65687
0.761,0.659149,0.654347,0.66148
0.762,0.662356,0.657265,0.665596
0.763,0.665387,0.660268,0.669547
0.764,0.667114,0.669578,0.673739
0.765,0.668497,0.680557,0.677996
0.766,0.666749,0.683849,0.680663
0.767,0.664376,0.685609,0.683013
0.768,0.655108,0.671275,0.684353
0.769,0.644871,0.654679,0.685552
0.77,0.62199,0.68581,0.676529
0.771,0.598007,0.721101,0.666615
0.772,0.55848,0.761036,0.626558
0.773,0.518322,0.799833,0.585166
0.774,0.472634,0.618264,0.514399
0.775,0.427558,0.440346,0.444446
0.776,0.394383,0.333323,0.3903
0.777,0.36287,0.239669,0.339715
0.778,0.347723,0.277801,0.324237
0.779,0.334127,0.310983,0.310649
0.78,0.330463,0.312464,0.309165
0.781,0.327694,0.313948,0.30874
0.782,0.329058,0.315447,0.313206
0.783,0.330838,0.31785,0.31753
0.784,0.334081,0.323435,0.321355
0.785,0.337501,0.328637,0.32552
0.786,0.341412,0.332771,0.330631
0.787,0.345394,0.336918,0.335257
0.788,0.34954,0.341094,0.338789
0.789,0.353715,0.345327,0.342791
0.79,0.357944,0.349669,0.34766
0.791,0.362185,0.353988,0.352214
0.792,0.366445,0.358275,0.356281
0.793,0.37071,0.362562,0.360383
0.794,0.374982,0.36685,0.36453
0.795,0.379257,0.371143,0.368573
0.796,0.383534,0.375441,0.372501
0.797,0.387813,0.37974,0.377053
0.798,0.392093,0.38404,0.382174
0.799,0.396374,0.38834,0.387007
0.8,0.400655,0.392641,0.391619
0.801,0.404937,0.396944,0.395952
0.802,0.40922,0.401248,0.400106
0.803,0.413502,0.405553,0.404213
0.804,0.417786,0.409859,0.408293
0.805,0.422069,0.414166,0.412707
0.806,0.426353,0.418474,0.417268
0.807,0.430637,0.422783,0.421508
0.808,0.434921,0.427092,0.425634
0.809,0.439205,0.431403,0.429264
0.81,0.443489,0.435714,0.432754
0.811,0.447772,0.440026,0.436561
0.812,0.452056,0.444338,0.440436
0.813,0.45634,0.448652,0.445148
0.814,0.460623,0.452965,0.449988
0.815,0.464906,0.457279,0.454978
0.816,0.469189,0.461593,0.459982
0.817,0.473471,0.465908,0.464248
0.818,0.477753,0.470224,0.468477
0.819,0.482035,0.474539,0.472928
0.82,0.486316,0.478855,0.477369
0.821,0.490596,0.483171,0.48153
0.822,0.494875,0.487487,0.485733
0.823,0.499154,0.491803,0.490408
0.824,0.503433,0.49612,0.494975
0.825,0.50771,0.500436,0.498791
0.826,0.511986,0.504752,0.502742
0.827,0.516262,0.509069,0.507357
0.828,0.520536,0.513385,0.511849
0.829,0.524809,0.517702,0.515882
0.83,0.529082,0.522018,0.520155
0.831,0.533353,0.526333,0.525129
0.832,0.537623,0.530649,0.529733
0.833,0.541891,0.534963,0.533462
0.834,0.546159,0.539278,0.53744
0.835,0.550424,0.543592,0.541901
0.836,0.554688,0.547907,0.545987
0.837,0.558951,0.552222,0.549468
0.838,0.563212,0.556536,0.553459
0.839,0.567471,0.560847,0.558135
0.84,0.571729,0.565156,0.562385
0.841,0.575984,0.569461,0.566153
0.842,0.580238,0.573772,0.57045
0.843,0.584489,0.578087,0.575249
0.844,0.588738,0.582405,0.579297
0.845,0.592986,0.586727,0.582744
0.846,0.59723,0.591025,0.587173
0.847,0.601472,0.595307,0.59226
0.848,0.605711,0.599585,0.596607
0.849,0.609947,0.60386,0.600541
0.85,0.614179,0.608216,0.605315
0.851,0.618407,0.612609,0.610475
0.852,0.622627,0.616955,0.614904
0.853,0.626844,0.621283,0.619061
0.854,0.631043,0.625345,0.623972
0.855,0.635238,0.629329,0.629108
0.856,0.639393,0.63369,0.63353
0.857,0.643539,0.638138,0.637789
0.858,0.64759,0.643216,0.642385
0.859,0.651625,0.648398,0.647038
0.86,0.655421,0.651603,0.651164
0.861,0.65919,0.654589,0.655231
0.862,0.662357,0.657126,0.659425
0.863,0.665487,0.659637,0.663627
0.864,0.667125,0.669903,0.667232
0.865,0.668639,0.680092,0.670827
0.866,0.666788,0.684194,0.674366
0.867,0.664404,0.686769,0.677766
0.868,0.655206,0.669795,0.679383
0.869,0.644485,0.657975,0.680196
0.87,0.622119,0.685617,0.674852
0.871,0.597159,0.716886,0.665839
0.872,0.558434,0.767397,0.637361
0.873,0.518245,0.775359,0.602264
0.874,0.472252,0.614808,0.540951
0.875,0.428957,0.460924,0.479645
0.876,0.393982,0.327589,0.418351
0.877,0.364254,0.243529,0.366714
0.878,0.347513,0.281452,0.338981
0.879,0.334834,0.308109,0.319591
0.88,0.330369,0.311979,0.317075
0.881,0.327965,0.314626,0.31639
0.882,0.329014,0.315226,0.318769
0.883,0.330931,0.317924,0.322506
0.884,0.334062,0.323557,0.328141
0.885,0.337532,0.32854,0.333017
0.886,0.341403,0.332761,0.337003
0.887,0.345405,0.336941,0.341435
0.888,0.349536,0.341081,0.346309
0.889,0.353718,0.345331,0.350616
0.89,0.357942,0.349673,0.35445
0.891,0.362186,0.353985,0.359153
0.892,0.366445,0.358275,0.364462
0.893,0.370711,0.362563,0.369227
0.894,0.374982,0.366849,0.373676
0.895,0.379257,0.371143,0.378021
0.896,0.383534,0.375441,0.382316
0.897,0.387813,0.37974,0.386501
0.898,0.392093,0.38404,0.390643
0.899,0.396374,0.38834,0.39551
0.9,0.400655,0.392641,0.400603
0.901,0.404937,0.396944,0.405245
0.902,0.40922,0.401248,0.409776
0.903,0.413503,0.405553,0.413715
0.904,0.417786,0.409859,0.417549
0.905,0.422069,0.414166,0.421487
0.906,0.426353,0.418474,0.425439
0.907,0.430637,0.422783,0.430017
0.908,0.434921,0.427092,0.43464
0.909,0.439205,0.431403,0.438873
0.91,0.443488,0.435714,0.443097
0.911,0.447773,0.440026,0.447363
0.912,0.452056,0.444338,0.451657
0.913,0.45634,0.448651,0.456382
0.914,0.460623,0.452965,0.461086
0.915,0.464906,0.457279,0.465614
0.916,0.469189,0.461593,0.470175
0.917,0.473471,0.465908,0.474927
0.918,0.477753,0.470223,0.479511
0.919,0.482034,0.474539,0.483389
0.92,0.486316,0.478855,0.487447
0.921,0.490596,0.483171,0.492085
0.922,0.494875,0.487487,0.49664
0.923,0.499154,0.491803,0.50098
0.924,0.503432,0.49612,0.505583
0.925,0.50771,0.500436,0.510741
0.926,0.511986,0.504753,0.51543
0.927,0.516262,0.509069,0.519298
0.928,0.520536,0.513385,0.52351
0.929,0.52481,0.517702,0.528222
0.93,0.529082,0.522018,0.532607
0.931,0.533353,0.526334,0.536593
0.932,0.537623,0.530649,0.541007
0.933,0.541891,0.534963,0.545861
0.934,0.546158,0.539278,0.550057
0.935,0.550424,0.543592,0.553686
0.936,0.554688,0.547907,0.557996
0.937,0.558951,0.552223,0.5628
0.938,0.563212,0.556536,0.566966
0.939,0.567471,0.560848,0.570744
0.94,0.571728,0.565155,0.575353
0.941,0.575984,0.569461,0.58038
0.942,0.580237,0.573772,0.584653
0.943,0.58449,0.578086,0.588616
0.944,0.588738,0.582406,0.593382
0.945,0.592986,0.586729,0.598415
0.946,0.59723,0.591023,0.602546
0.947,0.601473,0.595311,0.606445
0.948,0.605711,0.599584,0.611454
0.949,0.609948,0.603853,0.616678
0.95,0.614179,0.608221,0.620932
0.951,0.618408,0.612602,0.625054
0.952,0.622627,0.616959,0.629941
0.953,0.626846,0.621314,0.63489
0.954,0.631043,0.625329,0.638925
0.955,0.63524,0.629336,0.642935
0.956,0.639393,0.633681,0.647523
0.957,0.643541,0.638072,0.652091
0.958,0.647592,0.643275,0.656278
0.959,0.651619,0.648297,0.660477
0.96,0.655427,0.651611,0.664786
0.961,0.659153,0.654761,0.668947
0.962,0.662375,0.656897,0.672187
0.963,0.665344,0.660397,0.67542
0.964,0.667176,0.670019,0.678621
0.965,0.668288,0.678864,0.681507
0.966,0.666919,0.685034,0.68331
0.967,0.663713,0.685116,0.684204
0.968,0.655492,0.668589,0.682618
0.969,0.643358,0.663436,0.675608
0.97,0.622567,0.683456,0.656593
0.971,0.595949,0.71684,0.625662
0.972,0.558716,0.774575,0.573018
0.973,0.517965,0.75514,0.514041
0.974,0.47188,0.618657,0.445457
0.975,0.429925,0.472694,0.38869
0.976,0.393218,0.314671,0.346938
0.977,0.36536,0.25001,0.321274
0.978,0.346954,0.28509,0.312795
0.979,0.335429,0.30533,0.308993
0.98,0.330093,0.312223,0.309396
0.981,0.328196,0.31503,0.31239
0.982,0.328898,0.314748,0.317342
0.983,0.33101,0.318073,0.321209
0.984,0.334015,0.323679,0.32439
0.985,0.337558,0.32845,0.328664
0.986,0.341385,0.332782,0.333511
0.987,0.345413,0.336955,0.337238
0.988,0.349529,0.341058,0.340481
0.989,0.353721,0.345337,0.344619
0.99,0.35794,0.349677,0.349068
0.991,0.362187,0.353982,0.353795
0.992,0.366443,0.358276,0.358599
0.993,0.370711,0.362563,0.363418
0.994,0.374982,0.366849,0.368239
0.995,0.379258,0.371143,0.370922
0.996,0.383534,0.375438,0.373287
0.997,0.387813,0.379742,0.378838
0.998,0.392093,0.384045,0.384689
0.999,0.396374,0.388338,0.391013


==> n_512_c_13.csv <==
"arc_length","u_fdm","u_fem","u_ml"
0,0,0,0.000555882
0.001,0.00245836,0.00188632,0.000528081
0.002,0.00496527,0.00380475,0.000524411
0.003,0.00855111,0.00643709,0.0010571
0.004,0.0121468,0.0091112,0.00164784
0.005,0.0158475,0.0122287,0.00285477
0.006,0.0195618,0.0153817,0.00405543
0.007,0.0233689,0.0187737,0.0052138
0.008,0.0271902,0.0221962,0.00634138
0.009,0.0310801,0.0257649,0.00732092
0.01,0.034984,0.0293609,0.00861336
0.011,0.0389394,0.0330563,0.0110464
0.012,0.0429085,0.0367767,0.0136589
0.013,0.0469171,0.0405687,0.0167865
0.014,0.050939,0.044384,0.0206074
0.015,0.0549919,0.048253,0.0260353
0.016,0.0590577,0.0521436,0.0310187
0.017,0.0631481,0.0560756,0.0351561
0.018,0.067251,0.060028,0.039531
0.019,0.0713736,0.0640127,0.0442813
0.02,0.0755084,0.0680167,0.0488893
0.021,0.0796592,0.0720463,0.0533093
0.022,0.0838216,0.0760942,0.0574198
0.023,0.0879971,0.0801625,0.0611865
0.024,0.092184,0.0842483,0.0655609
0.025,0.0963815,0.0883506,0.0705039
0.026,0.10059,0.0924695,0.0744834
0.027,0.104807,0.0966016,0.077705
0.028,0.109035,0.10075,0.0820969
0.029,0.113269,0.104908,0.0872602
0.03,0.117514,0.109082,0.0931575
0.031,0.121765,0.113265,0.0994573
0.032,0.126026,0.117462,0.104547
0.033,0.130291,0.121666,0.10909
0.034,0.134566,0.125885,0.112992
0.035,0.138844,0.130108,0.11666
0.036,0.143132,0.134345,0.120494
0.037,0.147423,0.138586,0.124377
0.038,0.151722,0.142841,0.12802
0.039,0.156024,0.147098,0.13161
0.04,0.160334,0.151369,0.136263
0.041,0.164646,0.155641,0.141088
0.042,0.168967,0.159926,0.144359
0.043,0.173288,0.164212,0.147465
0.044,0.177618,0.16851,0.152508
0.045,0.181948,0.172808,0.157659
0.046,0.186286,0.177119,0.163137
0.047,0.190624,0.181429,0.1686
0.048,0.19497,0.185751,0.173553
0.049,0.199316,0.190073,0.178431
0.05,0.203668,0.194404,0.182395
0.051,0.208021,0.198736,0.186404
0.052,0.21238,0.203077,0.19074
0.053,0.21674,0.207419,0.195094
0.054,0.221105,0.211769,0.199542
0.055,0.225471,0.21612,0.204138
0.056,0.229842,0.220478,0.209306
0.057,0.234214,0.224838,0.214128
0.058,0.238589,0.229203,0.217903
0.059,0.242966,0.233571,0.222508
0.06,0.247347,0.237943,0.229129
0.061,0.251728,0.242318,0.235428
0.062,0.256113,0.246698,0.241085
0.063,0.2605,0.251079,0.246495
0.064,0.264889,0.255465,0.251499
0.065,0.269279,0.259853,0.256417
0.066,0.273672,0.264245,0.261216
0.067,0.278066,0.268639,0.265902
0.068,0.282463,0.273036,0.270455
0.069,0.28686,0.277435,0.274998
0.07,0.29126,0.281838,0.279532
0.071,0.295661,0.286243,0.284092
0.072,0.300064,0.29065,0.288671
0.073,0.304468,0.29506,0.292741
0.074,0.308873,0.299471,0.296461
0.075,0.31328,0.303886,0.301066
0.076,0.317687,0.308302,0.306177
0.077,0.322097,0.312721,0.311432
0.078,0.326507,0.317141,0.316755
0.079,0.330918,0.321563,0.32166
0.08,0.33533,0.325987,0.326405
0.081,0.339743,0.330414,0.330735
0.082,0.344157,0.334841,0.334939
0.083,0.348572,0.339271,0.339421
0.084,0.352987,0.343701,0.343969
0.085,0.357404,0.348134,0.348756
0.086,0.361821,0.352568,0.353585
0.087,0.366239,0.357004,0.358186
0.088,0.370657,0.361441,0.36276
0.089,0.375076,0.36588,0.366934
0.09,0.379495,0.370319,0.371082
0.091,0.383914,0.37476,0.376604
0.092,0.388334,0.379202,0.38215
0.093,0.392755,0.383645,0.387532
0.094,0.397175,0.388089,0.392884
0.095,0.401596,0.392535,0.397816
0.096,0.406017,0.396981,0.402675
0.097,0.410438,0.401429,0.406939
0.098,0.414859,0.405877,0.411233
0.099,0.41928,0.410326,0.4157
0.1,0.423701,0.414776,0.420154
0.101,0.428122,0.419226,0.424552
0.102,0.432543,0.423678,0.4288
0.103,0.436964,0.42813,0.432569
0.104,0.441384,0.432583,0.436295
0.105,0.445805,0.437036,0.439914
0.106,0.450225,0.44149,0.443838
0.107,0.454644,0.445945,0.448398
0.108,0.459063,0.4504,0.452858
0.109,0.463482,0.454855,0.457147
0.11,0.4679,0.45931,0.461567
0.111,0.472317,0.463766,0.466172
0.112,0.476734,0.468222,0.47053
0.113,0.481151,0.472679,0.47459
0.114,0.485566,0.477136,0.478876
0.115,0.489981,0.481595,0.483391
0.116,0.494394,0.486053,0.487726
0.117,0.498807,0.490512,0.491909
0.118,0.503219,0.494969,0.496456
0.119,0.50763,0.499425,0.501262
0.12,0.51204,0.503878,0.505631
0.121,0.516448,0.508331,0.509738
0.122,0.520856,0.512788,0.514558
0.123,0.525262,0.517247,0.519731
0.124,0.529666,0.521715,0.523946
0.125,0.534069,0.526187,0.527775
0.126,0.538469,0.530646,0.53257
0.127,0.542869,0.5351,0.537678
0.128,0.547265,0.539525,0.54208
0.129,0.551659,0.543942,0.546303
0.13,0.556048,0.548395,0.550915
0.131,0.560435,0.552854,0.5556
0.132,0.564812,0.557403,0.559321
0.133,0.569188,0.561964,0.562918
0.134,0.573544,0.566399,0.567006
0.135,0.577898,0.570825,0.571132
0.136,0.582211,0.57499,0.574926
0.137,0.586522,0.579155,0.578718
0.138,0.590748,0.583777,0.583158
0.139,0.594965,0.588435,0.587544
0.14,0.599018,0.593674,0.59106
0.141,0.603034,0.598746,0.59464
0.142,0.606729,0.602318,0.598802
0.143,0.610321,0.605741,0.602892
0.144,0.61329,0.608265,0.606553
0.145,0.615992,0.611847,0.610254
0.146,0.61752,0.620057,0.614135
0.147,0.618421,0.628199,0.617873
0.148,0.617204,0.636113,0.621133
0.149,0.614669,0.639136,0.62441
0.15,0.608606,0.629073,0.627734
0.151,0.600208,0.623444,0.63083
0.152,0.586733,0.627453,0.633431
0.153,0.570169,0.647902,0.635739
0.154,0.548071,0.697816,0.637523
0.155,0.523797,0.711428,0.638367
0.156,0.496278,0.670853,0.63781
0.157,0.469735,0.577496,0.633033
0.158,0.444414,0.418109,0.622979
0.159,0.423188,0.331051,0.604128
0.16,0.406271,0.320099,0.576024
0.161,0.394092,0.326982,0.539294
0.162,0.38611,0.349659,0.494926
0.163,0.381627,0.359553,0.457171
0.164,0.379748,0.359939,0.424336
0.165,0.379914,0.362029,0.403117
0.166,0.381353,0.365181,0.389124
0.167,0.383855,0.369762,0.385013
0.168,0.386906,0.375082,0.386004
0.169,0.390481,0.379754,0.388593
0.17,0.394279,0.384152,0.391858
0.171,0.39833,0.3885,0.396931
0.172,0.402467,0.392831,0.402622
0.173,0.406726,0.397278,0.407354
0.174,0.411018,0.401756,0.41183
0.175,0.415368,0.406219,0.416343
0.176,0.419729,0.410679,0.420864
0.177,0.424119,0.415125,0.424664
0.178,0.428512,0.419569,0.428361
0.179,0.432919,0.424019,0.432581
0.18,0.437327,0.42847,0.436847
0.181,0.441741,0.432925,0.441111
0.182,0.446155,0.437379,0.445374
0.183,0.450572,0.441833,0.449533
0.184,0.454989,0.446288,0.453716
0.185,0.459407,0.450743,0.458381
0.186,0.463824,0.455198,0.463071
0.187,0.468241,0.459653,0.468004
0.188,0.472658,0.464108,0.472947
0.189,0.477075,0.468565,0.477961
0.19,0.481491,0.473021,0.482885
0.191,0.485906,0.477479,0.487394
0.192,0.490321,0.481937,0.492027
0.193,0.494734,0.486397,0.497105
0.194,0.499147,0.490855,0.502043
0.195,0.503559,0.495312,0.506583
0.196,0.507969,0.499768,0.511298
0.197,0.512379,0.504221,0.516409
0.198,0.516788,0.508674,0.521177
0.199,0.521195,0.51313,0.525302
0.2,0.5256,0.517591,0.529866
0.201,0.530005,0.52206,0.535114
0.202,0.534407,0.526527,0.540027
0.203,0.538808,0.530992,0.544505
0.204,0.543207,0.535438,0.549392
0.205,0.547603,0.539864,0.554728
0.206,0.551996,0.544293,0.559459
0.207,0.556386,0.548726,0.563635
0.208,0.560771,0.553218,0.568197
0.209,0.565151,0.557757,0.573058
0.21,0.56952,0.562276,0.577482
0.211,0.573882,0.566781,0.581623
0.212,0.578222,0.571092,0.586307
0.213,0.58255,0.575296,0.591284
0.214,0.586831,0.579619,0.595792
0.215,0.591091,0.583993,0.600092
0.216,0.595247,0.588971,0.604669
0.217,0.599367,0.594167,0.609346
0.218,0.603264,0.598701,0.613882
0.219,0.607097,0.603046,0.618378
0.22,0.61045,0.605676,0.623344
0.221,0.613698,0.607935,0.628412
0.222,0.615935,0.613413,0.63285
0.223,0.618013,0.619395,0.637189
0.224,0.618034,0.629181,0.641954
0.225,0.617848,0.639353,0.646763
0.226,0.613747,0.635637,0.649898
0.227,0.609446,0.631207,0.652948
0.228,0.598539,0.623772,0.654217
0.229,0.587274,0.618125,0.655114
0.23,0.567746,0.659184,0.646628
0.231,0.547657,0.697685,0.636203
0.232,0.521127,0.706867,0.603545
0.233,0.494556,0.696092,0.567984
0.234,0.467688,0.543411,0.511772
0.235,0.441991,0.405938,0.457208
0.236,0.422165,0.344672,0.410895
0.237,0.404292,0.302285,0.371197
0.238,0.393791,0.331168,0.356473
0.239,0.385078,0.353767,0.345149
0.24,0.381661,0.357764,0.343889
0.241,0.379446,0.360984,0.344466
0.242,0.380096,0.362354,0.349422
0.243,0.381432,0.365058,0.354359
0.244,0.384109,0.370367,0.359258
0.245,0.387149,0.375419,0.364464
0.246,0.390775,0.380054,0.370169
0.247,0.394586,0.384537,0.375432
0.248,0.398646,0.388814,0.380096
0.249,0.402797,0.393174,0.385295
0.25,0.407054,0.397629,0.391103
0.251,0.411356,0.402093,0.396624
0.252,0.415701,0.406564,0.401869
0.253,0.420069,0.411021,0.406907
0.254,0.424456,0.415466,0.411779
0.255,0.428853,0.419913,0.41638
0.256,0.433257,0.424361,0.420799
0.257,0.437667,0.428813,0.425293
0.258,0.44208,0.433267,0.429829
0.259,0.446496,0.437722,0.43409
0.26,0.450912,0.442176,0.438222
0.261,0.455329,0.446631,0.44221
0.262,0.459747,0.451085,0.446143
0.263,0.464164,0.45554,0.450767
0.264,0.468581,0.459996,0.455599
0.265,0.472998,0.464451,0.460664
0.266,0.477415,0.468907,0.465782
0.267,0.48183,0.473364,0.470945
0.268,0.486246,0.477822,0.476115
0.269,0.49066,0.482281,0.480728
0.27,0.495074,0.48674,0.485279
0.271,0.499486,0.491198,0.490351
0.272,0.503898,0.495656,0.495455
0.273,0.508309,0.50011,0.500182
0.274,0.512719,0.504564,0.504917
0.275,0.517126,0.509017,0.510197
0.276,0.521534,0.513471,0.515401
0.277,0.525939,0.517936,0.519607
0.278,0.530344,0.522402,0.523925
0.279,0.534746,0.526872,0.529123
0.28,0.539147,0.531337,0.534231
0.281,0.543545,0.535776,0.538858
0.282,0.547942,0.54021,0.54365
0.283,0.552334,0.544629,0.549102
0.284,0.556724,0.549068,0.554255
0.285,0.561108,0.553572,0.558476
0.286,0.565487,0.558089,0.562898
0.287,0.569856,0.562641,0.567824
0.288,0.574216,0.567109,0.572501
0.289,0.578557,0.571407,0.576671
0.29,0.582878,0.575674,0.581151
0.291,0.587164,0.579888,0.586154
0.292,0.591403,0.58442,0.590818
0.293,0.595577,0.5894,0.595003
0.294,0.599646,0.594352,0.599349
0.295,0.60359,0.599273,0.603884
0.296,0.607299,0.603049,0.608222
0.297,0.610773,0.605685,0.612362
0.298,0.613731,0.609064,0.616791
0.299,0.616257,0.613065,0.621464
0.3,0.617692,0.62072,0.625601
0.301,0.618361,0.630944,0.629363
0.302,0.616851,0.635917,0.633304
0.303,0.614063,0.63781,0.63735
0.304,0.607347,0.630169,0.640412
0.305,0.598724,0.617899,0.642996
0.306,0.584226,0.632184,0.64491
0.307,0.567401,0.656987,0.646558
0.308,0.544465,0.69328,0.643807
0.309,0.519592,0.733215,0.639662
0.31,0.49248,0.651224,0.622287
0.311,0.464817,0.539204,0.601655
0.312,0.441494,0.423088,0.560569
0.313,0.418966,0.306228,0.515745
0.314,0.404668,0.314265,0.466561
0.315,0.391404,0.337981,0.416831
0.316,0.385603,0.349893,0.391543
0.317,0.380351,0.360938,0.368051
0.318,0.379895,0.361149,0.362673
0.319,0.379609,0.361163,0.357912
0.32,0.381814,0.365929,0.361244
0.321,0.384092,0.370708,0.364643
0.322,0.387501,0.375671,0.369098
0.323,0.390966,0.380562,0.373672
0.324,0.394927,0.384833,0.379275
0.325,0.398925,0.389125,0.384717
0.326,0.403136,0.393535,0.389224
0.327,0.407369,0.397958,0.39395
0.328,0.411694,0.402439,0.39961
0.329,0.416031,0.406912,0.405073
0.33,0.420408,0.411361,0.409885
0.331,0.424792,0.415809,0.414584
0.332,0.429192,0.420255,0.418988
0.333,0.433596,0.424703,0.423184
0.334,0.438007,0.429156,0.426932
0.335,0.44242,0.43361,0.430772
0.336,0.446835,0.438064,0.434773
0.337,0.451252,0.442519,0.438776
0.338,0.455669,0.446973,0.442781
0.339,0.460086,0.451428,0.446782
0.34,0.464504,0.455883,0.450776
0.341,0.468921,0.460338,0.45499
0.342,0.473338,0.464794,0.459431
0.343,0.477754,0.46925,0.463894
0.344,0.48217,0.473707,0.468374
0.345,0.486585,0.478165,0.472972
0.346,0.491,0.482624,0.477655
0.347,0.495413,0.487082,0.482044
0.348,0.499826,0.491541,0.486255
0.349,0.504237,0.495998,0.490853
0.35,0.508648,0.500453,0.495648
0.351,0.513057,0.504906,0.500076
0.352,0.517466,0.509358,0.504351
0.353,0.521872,0.513817,0.508986
0.354,0.526278,0.518277,0.513742
0.355,0.530682,0.522747,0.517831
0.356,0.535085,0.527219,0.521745
0.357,0.539485,0.531674,0.526315
0.358,0.543884,0.536125,0.531014
0.359,0.548279,0.540546,0.535478
0.36,0.552673,0.544962,0.53991
0.361,0.55706,0.549425,0.544963
0.362,0.561447,0.553893,0.550069
0.363,0.565822,0.558452,0.554152
0.364,0.570196,0.563013,0.5582
0.365,0.574548,0.567415,0.562506
0.366,0.578897,0.571804,0.56678
0.367,0.583205,0.575961,0.570436
0.368,0.587504,0.580169,0.574124
0.369,0.591721,0.584863,0.57812
0.37,0.595913,0.589628,0.58203
0.371,0.599946,0.594839,0.585388
0.372,0.603911,0.599718,0.588764
0.373,0.607567,0.603087,0.592219
0.374,0.611051,0.60631,0.59559
0.375,0.613941,0.609026,0.598665
0.376,0.616427,0.613342,0.601793
0.377,0.6178,0.622068,0.605065
0.378,0.618284,0.630252,0.608023
0.379,0.61678,0.637225,0.610279
0.38,0.6135,0.637843,0.612568
0.381,0.606957,0.626773,0.614922
0.382,0.597414,0.623151,0.616737
0.383,0.583281,0.630919,0.617731
0.384,0.565391,0.657258,0.617702
0.385,0.54269,0.707385,0.616364
0.386,0.517606,0.706936,0.61169
0.387,0.489957,0.65201,0.603423
0.388,0.463786,0.544608,0.588621
0.389,0.438956,0.389639,0.567895
0.39,0.419036,0.321941,0.54057
0.391,0.402856,0.320743,0.508215
0.392,0.392038,0.332716,0.476285
0.393,0.38464,0.35309,0.444625
0.394,0.381073,0.360138,0.424565
0.395,0.379535,0.360124,0.410649
0.396,0.380191,0.362594,0.40414
0.397,0.3818,0.366146,0.400854
0.398,0.384536,0.370967,0.402066
0.399,0.387667,0.376236,0.404861
0.4,0.391349,0.380792,0.408267
0.401,0.395183,0.385149,0.411842
0.402,0.399281,0.389499,0.415994
0.403,0.403435,0.393846,0.420268
0.404,0.407715,0.398309,0.423517
0.405,0.412014,0.402789,0.426612
0.406,0.416374,0.407249,0.430247
0.407,0.420739,0.411706,0.433934
0.408,0.425133,0.416151,0.437245
0.409,0.429528,0.420595,0.440539
0.41,0.433936,0.425046,0.44416
0.411,0.438345,0.429498,0.447799
0.412,0.44276,0.433953,0.451848
0.413,0.447175,0.438407,0.455905
0.414,0.451592,0.442861,0.460047
0.415,0.456009,0.447316,0.464191
0.416,0.460426,0.451771,0.468353
0.417,0.464844,0.456226,0.472436
0.418,0.469261,0.460681,0.476137
0.419,0.473678,0.465137,0.479955
0.42,0.478094,0.469593,0.484199
0.421,0.48251,0.47405,0.488417
0.422,0.486925,0.478508,0.492558
0.423,0.491339,0.482966,0.496823
0.424,0.495753,0.487426,0.50138
0.425,0.500165,0.491884,0.505716
0.426,0.504577,0.496341,0.509628
0.427,0.508987,0.500796,0.51373
0.428,0.513397,0.505248,0.518136
0.429,0.517805,0.509702,0.522376
0.43,0.522212,0.514159,0.526397
0.431,0.526617,0.518622,0.5308
0.432,0.531021,0.523092,0.535633
0.433,0.535423,0.527558,0.540256
0.434,0.539824,0.53202,0.544682
0.435,0.544222,0.536461,0.54923
0.436,0.548617,0.540884,0.553877
0.437,0.55301,0.545316,0.557914
0.438,0.557399,0.549755,0.561546
0.439,0.561782,0.554262,0.565291
0.44,0.566161,0.558808,0.569098
0.441,0.570527,0.563314,0.57246
0.442,0.574887,0.567803,0.57562
0.443,0.579221,0.572072,0.57878
0.444,0.583546,0.576259,0.581941
0.445,0.587814,0.580633,0.584776
0.446,0.592066,0.585063,0.587516
0.447,0.596198,0.590143,0.590402
0.448,0.600302,0.595369,0.593321
0.449,0.604146,0.599684,0.59576
0.45,0.607948,0.603849,0.59812
0.451,0.611192,0.606291,0.600442
0.452,0.614377,0.608546,0.602759
0.453,0.616395,0.614851,0.603616
0.454,0.618346,0.62139,0.604389
0.455,0.617947,0.631182,0.60062
0.456,0.617386,0.640517,0.596487
0.457,0.612668,0.63452,0.582736
0.458,0.607441,0.628583,0.567893
0.459,0.59588,0.623397,0.539457
0.46,0.583305,0.624016,0.510388
0.461,0.563117,0.668264,0.476567
0.462,0.54186,0.705132,0.444226
0.463,0.515015,0.703407,0.419626
0.464,0.488231,0.669876,0.398533
0.465,0.461683,0.511895,0.391166
0.466,0.436969,0.381186,0.385302
0.467,0.417859,0.33378,0.384034
0.468,0.401432,0.308228,0.383839
0.469,0.391586,0.336261,0.386278
0.47,0.384016,0.355889,0.388737
0.471,0.38101,0.358659,0.391237
0.472,0.379459,0.361073,0.39419
0.473,0.380322,0.362894,0.397897
0.474,0.381988,0.366194,0.401298
0.475,0.384767,0.371547,0.404275
0.476,0.387959,0.376535,0.407787
0.477,0.391633,0.3811,0.411923
0.478,0.395512,0.385525,0.415732
0.479,0.399593,0.389813,0.41922
0.48,0.403775,0.394196,0.422644
0.481,0.408041,0.398659,0.426016
0.482,0.412357,0.403126,0.429199
0.483,0.416707,0.407594,0.43225
0.484,0.421081,0.412047,0.4357
0.485,0.425469,0.416491,0.439379
0.486,0.429869,0.420939,0.442942
0.487,0.434274,0.425388,0.44645
0.488,0.438686,0.429841,0.450164
0.489,0.443099,0.434295,0.453958
0.49,0.447515,0.43875,0.457968
0.491,0.451931,0.443204,0.462044
0.492,0.456349,0.447659,0.46609
0.493,0.460766,0.452113,0.470129
0.494,0.465183,0.456568,0.474372
0.495,0.469601,0.461024,0.478651
0.496,0.474017,0.46548,0.482373
0.497,0.478434,0.469936,0.486028
0.498,0.482849,0.474393,0.490294
0.499,0.487265,0.478851,0.494601
0.5,0.491679,0.48331,0.498796
0.501,0.496092,0.487769,0.503001
0.502,0.500504,0.492227,0.507813
0.503,0.504916,0.496684,0.512564
0.504,0.509326,0.501138,0.516409
0.505,0.513736,0.505591,0.520324
0.506,0.518144,0.510045,0.524818
0.507,0.522551,0.5145,0.529229
0.508,0.526956,0.518967,0.533181
0.509,0.53136,0.523434,0.537251
0.51,0.535762,0.527903,0.541819
0.511,0.540162,0.532364,0.546127
0.512,0.54456,0.536799,0.549596
0.513,0.548956,0.54123,0.553332
0.514,0.553347,0.545651,0.557752
0.515,0.557736,0.550102,0.561973
0.516,0.562119,0.554615,0.565775
0.517,0.566496,0.559139,0.569833
0.518,0.570864,0.563683,0.574336
0.519,0.575219,0.568115,0.578434
0.52,0.579557,0.572387,0.58195
0.521,0.583869,0.576647,0.585714
0.522,0.588149,0.580892,0.589781
0.523,0.59237,0.585533,0.593577
0.524,0.596532,0.590577,0.597098
0.525,0.600563,0.595491,0.600818
0.526,0.604481,0.600293,0.604709
0.527,0.608111,0.603755,0.60841
0.528,0.611533,0.606251,0.611974
0.529,0.614331,0.609962,0.61563
0.53,0.616754,0.614405,0.619342
0.531,0.617873,0.622816,0.622363
0.532,0.618343,0.633204,0.62504
0.533,0.616245,0.636473,0.627798
0.534,0.613101,0.636841,0.630589
0.535,0.605408,0.628126,0.631988
0.536,0.596226,0.616438,0.632932
0.537,0.580415,0.6373,0.630983
0.538,0.56291,0.666477,0.628295
0.539,0.538826,0.699911,0.616181
0.54,0.513483,0.734162,0.602264
0.541,0.486202,0.628241,0.570362
0.542,0.458663,0.503684,0.536068
0.543,0.43636,0.39845,0.493003
0.544,0.414477,0.294767,0.449233
0.545,0.40163,0.317277,0.419231
0.546,0.389167,0.343655,0.389936
0.547,0.384402,0.35264,0.382526
0.548,0.379895,0.361144,0.37556
0.549,0.37983,0.361343,0.376266
0.55,0.379999,0.362007,0.377315
0.551,0.382332,0.366971,0.381512
0.552,0.384826,0.371922,0.385603
0.553,0.388294,0.376799,0.389048
0.554,0.391858,0.381563,0.392742
0.555,0.395845,0.385829,0.397537
0.556,0.399887,0.390131,0.402072
0.557,0.40411,0.394554,0.405721
0.558,0.408363,0.398992,0.409449
0.559,0.412694,0.403471,0.41339
0.56,0.41704,0.40794,0.417166
0.561,0.421419,0.412387,0.42058
0.562,0.425806,0.416834,0.424265
0.563,0.430208,0.421281,0.428438
0.564,0.434614,0.425731,0.432503
0.565,0.439025,0.430184,0.436405
0.566,0.443439,0.434638,0.44047
0.567,0.447854,0.439092,0.444743
0.568,0.452271,0.443547,0.449297
0.569,0.456688,0.448001,0.45415
0.57,0.461106,0.452456,0.459046
0.571,0.465523,0.456911,0.46398
0.572,0.46994,0.461367,0.468876
0.573,0.474357,0.465823,0.473745
0.574,0.478774,0.470279,0.477979
0.575,0.483189,0.474736,0.481814
0.576,0.487604,0.479194,0.485926
0.577,0.492018,0.483653,0.490182
0.578,0.496432,0.488111,0.494289
0.579,0.500844,0.49257,0.498333
0.58,0.505255,0.497026,0.502706
0.581,0.509666,0.501481,0.507192
0.582,0.514075,0.505934,0.510997
0.583,0.518483,0.510386,0.514617
0.584,0.522889,0.514846,0.518895
0.585,0.527295,0.519308,0.523307
0.586,0.531698,0.523778,0.527374
0.587,0.536101,0.52825,0.531391
0.588,0.5405,0.532701,0.53601
0.589,0.544899,0.537149,0.540683
0.59,0.549293,0.541566,0.544274
0.591,0.553687,0.545982,0.54782
0.592,0.558073,0.550458,0.552093
0.593,0.562458,0.554938,0.55634
0.594,0.566831,0.559501,0.560044
0.595,0.571202,0.564048,0.563815
0.596,0.575552,0.568424,0.568279
0.597,0.579895,0.572772,0.572604
0.598,0.584197,0.576935,0.57601
0.599,0.588483,0.581202,0.579494
0.6,0.592691,0.585969,0.583351
0.601,0.596856,0.590822,0.587067
0.602,0.600868,0.595988,0.590274
0.603,0.604777,0.600634,0.59359
0.604,0.608391,0.603803,0.597213
0.605,0.611759,0.606909,0.600712
0.606,0.614565,0.609869,0.603923
0.607,0.616818,0.61499,0.607195
0.608,0.618028,0.624189,0.610583
0.609,0.618064,0.632099,0.613558
0.61,0.616259,0.63799,0.615888
0.611,0.61219,0.636215,0.618131
0.612,0.605151,0.624383,0.620257
0.613,0.594422,0.623787,0.621346
0.614,0.579622,0.635583,0.621289
0.615,0.560423,0.666844,0.618856
0.616,0.53714,0.71617,0.61422
0.617,0.51136,0.698719,0.603642
0.618,0.483632,0.629158,0.588429
0.619,0.457974,0.511992,0.564067
0.62,0.433671,0.363723,0.533729
0.621,0.415108,0.316139,0.499906
0.622,0.399664,0.323295,0.464189
0.623,0.39017,0.337932,0.436254
0.624,0.383337,0.355917,0.4118
0.625,0.380629,0.360527,0.400123
0.626,0.379416,0.360288,0.393078
0.627,0.380522,0.363277,0.39189
0.628,0.382294,0.367194,0.392384
0.629,0.385243,0.372166,0.395429
0.63,0.388449,0.37737,0.399034
0.631,0.392228,0.381815,0.401907
0.632,0.396096,0.386141,0.404662
0.633,0.400238,0.390501,0.408542
0.634,0.404408,0.394865,0.412538
0.635,0.408707,0.399341,0.415301
0.636,0.413013,0.403823,0.417999
0.637,0.417381,0.408278,0.421091
0.638,0.42175,0.412732,0.424181
0.639,0.426147,0.417177,0.427161
0.64,0.430544,0.421622,0.430257
0.641,0.434954,0.426074,0.434717
0.642,0.439364,0.430526,0.439162
0.643,0.443779,0.434981,0.443497
0.644,0.448194,0.439435,0.447841
0.645,0.452611,0.443889,0.452234
0.646,0.457028,0.448344,0.456652
0.647,0.461446,0.452799,0.46117
0.648,0.465863,0.457254,0.465649
0.649,0.47028,0.461709,0.470017
0.65,0.474697,0.466165,0.474392
0.651,0.479113,0.470622,0.478785
0.652,0.483529,0.475079,0.482893
0.653,0.487944,0.479537,0.486439
0.654,0.492358,0.483995,0.490147
0.655,0.496771,0.488455,0.494122
0.656,0.501183,0.492913,0.498017
0.657,0.505595,0.497369,0.501803
0.658,0.510005,0.501823,0.505783
0.659,0.514414,0.506276,0.509985
0.66,0.518822,0.510731,0.513791
0.661,0.523229,0.515188,0.517217
0.662,0.527633,0.519653,0.521116
0.663,0.532037,0.524124,0.525399
0.664,0.536439,0.528588,0.529396
0.665,0.540839,0.533048,0.533197
0.666,0.545236,0.537483,0.537342
0.667,0.549632,0.541904,0.541683
0.668,0.554023,0.546341,0.545284
0.669,0.558411,0.550785,0.54854
0.67,0.562792,0.555308,0.552366
0.671,0.56717,0.55986,0.55641
0.672,0.571533,0.564348,0.55996
0.673,0.575891,0.568818,0.56336
0.674,0.580219,0.573047,0.56749
0.675,0.58454,0.577221,0.571792
0.676,0.588795,0.581664,0.575282
0.677,0.593039,0.586153,0.578632
0.678,0.597143,0.59132,0.582417
0.679,0.601231,0.596565,0.586253
0.68,0.605019,0.600616,0.58917
0.681,0.608786,0.60459,0.592028
0.682,0.611914,0.606916,0.595401
0.683,0.614998,0.609335,0.598771
0.684,0.616815,0.616439,0.601709
0.685,0.618461,0.623697,0.604664
0.686,0.617783,0.633039,0.607839
0.687,0.616606,0.640504,0.610904
0.688,0.611455,0.633019,0.613097
0.689,0.605216,0.626305,0.615271
0.69,0.593028,0.623799,0.617343
0.691,0.57913,0.631053,0.619194
0.692,0.558291,0.677915,0.620145
0.693,0.53594,0.710183,0.620817
0.694,0.508824,0.696421,0.62061
0.695,0.481973,0.640897,0.619582
0.696,0.455792,0.479985,0.61648
0.697,0.432158,0.360478,0.610783
0.698,0.413772,0.326243,0.59974
0.699,0.398782,0.314523,0.584557
0.7,0.389575,0.341148,0.56232
0.701,0.383091,0.357508,0.536807
0.702,0.380479,0.359272,0.506632
0.703,0.379544,0.36127,0.478904
0.704,0.38061,0.363547,0.454092
0.705,0.382579,0.367365,0.434399
0.706,0.385454,0.372731,0.419846
0.707,0.388786,0.377629,0.412265
0.708,0.392503,0.38213,0.410573
0.709,0.396445,0.386514,0.41049
0.71,0.400546,0.390815,0.411546
0.711,0.404756,0.395221,0.414072
0.712,0.409031,0.399691,0.417468
0.713,0.413359,0.404158,0.420241
0.714,0.417713,0.408623,0.42271
0.715,0.422093,0.413073,0.425863
0.716,0.426483,0.417517,0.42929
0.717,0.430886,0.421966,0.432656
0.718,0.435292,0.426416,0.436001
0.719,0.439704,0.430869,0.440667
0.72,0.444118,0.435323,0.445662
0.721,0.448534,0.439778,0.450373
0.722,0.452951,0.444232,0.45503
0.723,0.457368,0.448687,0.459685
0.724,0.461786,0.453141,0.464339
0.725,0.466203,0.457597,0.46902
0.726,0.47062,0.462052,0.473703
0.727,0.475037,0.466508,0.478033
0.728,0.479453,0.470964,0.482355
0.729,0.483868,0.475422,0.486784
0.73,0.488284,0.47988,0.491173
0.731,0.492697,0.484339,0.494921
0.732,0.497111,0.488798,0.498726
0.733,0.501523,0.493255,0.50302
0.734,0.505934,0.497712,0.507248
0.735,0.510344,0.502166,0.511088
0.736,0.514753,0.506619,0.515056
0.737,0.519161,0.511073,0.519574
0.738,0.523567,0.51553,0.523919
0.739,0.527972,0.519998,0.527685
0.74,0.532376,0.524465,0.531707
0.741,0.536777,0.528933,0.536406
0.742,0.541177,0.53339,0.5409
0.743,0.545574,0.537821,0.544956
0.744,0.549969,0.542251,0.549246
0.745,0.554361,0.546675,0.553954
0.746,0.558748,0.551138,0.558266
0.747,0.56313,0.55566,0.561993
0.748,0.567505,0.560187,0.566081
0.749,0.571871,0.564721,0.570618
0.75,0.576221,0.569114,0.574678
0.751,0.580556,0.573362,0.578241
0.752,0.584858,0.577628,0.58218
0.753,0.589132,0.58191,0.586448
0.754,0.593334,0.586664,0.590217
0.755,0.597482,0.591766,0.593617
0.756,0.601472,0.596599,0.597293
0.757,0.605363,0.601265,0.601137
0.758,0.608908,0.604421,0.604786
0.759,0.612275,0.606804,0.608334
0.76,0.6149,0.610978,0.612089
0.761,0.617214,0.615903,0.615931
0.762,0.617993,0.624952,0.619193
0.763,0.618254,0.635394,0.622258
0.764,0.61553,0.636619,0.625294
0.765,0.612015,0.635405,0.628322
0.766,0.603297,0.626283,0.62955
0.767,0.593541,0.615583,0.630419
0.768,0.576397,0.643561,0.626245
0.769,0.558214,0.676975,0.621362
0.77,0.533047,0.704693,0.60113
0.771,0.507271,0.731914,0.57956
0.772,0.479964,0.602243,0.537886
0.773,0.452636,0.466799,0.495433
0.774,0.431421,0.377032,0.451863
0.775,0.410664,0.293046,0.409293
0.776,0.398807,0.321356,0.386157
0.777,0.387646,0.347714,0.364847
0.778,0.38335,0.354826,0.361544
0.779,0.379659,0.361051,0.358815
0.78,0.379845,0.361592,0.359767
0.781,0.380435,0.362949,0.361245
0.782,0.38289,0.368067,0.365149
0.783,0.385581,0.373112,0.368896
0.784,0.389105,0.377905,0.372093
0.785,0.392758,0.382558,0.375499
0.786,0.396772,0.386823,0.379484
0.787,0.400853,0.391141,0.383255
0.788,0.405088,0.395576,0.386541
0.789,0.409359,0.400026,0.390315
0.79,0.413695,0.404503,0.394992
0.791,0.418049,0.408968,0.399403
0.792,0.422431,0.413414,0.403402
0.793,0.426822,0.41786,0.407338
0.794,0.431224,0.422308,0.411192
0.795,0.435632,0.426758,0.414955
0.796,0.440044,0.431212,0.418618
0.797,0.444458,0.435666,0.422735
0.798,0.448874,0.44012,0.427268
0.799,0.45329,0.444575,0.431663
0.8,0.457708,0.449029,0.435953
0.801,0.462125,0.453484,0.440346
0.802,0.466543,0.457939,0.444805
0.803,0.47096,0.462395,0.449699
0.804,0.475377,0.466851,0.454824
0.805,0.479793,0.471308,0.459903
0.806,0.484208,0.475765,0.464961
0.807,0.488623,0.480223,0.470017
0.808,0.493037,0.484682,0.475073
0.809,0.49745,0.48914,0.479382
0.81,0.501862,0.493599,0.483481
0.811,0.506273,0.498054,0.488119
0.812,0.510684,0.502509,0.492871
0.813,0.515092,0.506962,0.497303
0.814,0.5195,0.511414,0.501687
0.815,0.523906,0.515876,0.506685
0.816,0.528312,0.520339,0.511745
0.817,0.532714,0.52481,0.515855
0.818,0.537117,0.529281,0.519919
0.819,0.541515,0.533727,0.52491
0.82,0.545914,0.538171,0.529882
0.821,0.550307,0.542587,0.534315
0.822,0.554699,0.547008,0.538808
0.823,0.559085,0.551494,0.543976
0.824,0.563468,0.555988,0.548979
0.825,0.56784,0.56055,0.552834
0.826,0.572208,0.565075,0.556884
0.827,0.576555,0.569426,0.561896
0.828,0.580891,0.573738,0.56671
0.829,0.585188,0.577912,0.57079
0.83,0.58946,0.582255,0.575183
0.831,0.593656,0.587094,0.580495
0.832,0.597792,0.592012,0.585451
0.833,0.601783,0.597115,0.589568
0.834,0.605631,0.601493,0.593923
0.835,0.6092,0.60447,0.598743
0.836,0.612443,0.607555,0.603338
0.837,0.615161,0.610812,0.607574
0.838,0.617161,0.616782,0.612035
0.839,0.618199,0.626397,0.6168
0.84,0.617755,0.633691,0.62129
0.841,0.615636,0.638365,0.62547
0.842,0.610731,0.634328,0.629799
0.843,0.60318,0.622018,0.634272
0.844,0.591227,0.625458,0.638047
0.845,0.575757,0.641485,0.641265
0.846,0.555273,0.67631,0.644432
0.847,0.531432,0.723724,0.647564
0.848,0.505077,0.686664,0.649067
0.849,0.47732,0.602488,0.64966
0.85,0.452312,0.480411,0.64414
0.851,0.42857,0.340916,0.635809
0.852,0.411404,0.31323,0.611261
0.853,0.396694,0.327307,0.580657
0.854,0.388479,0.342551,0.533081
0.855,0.382193,0.358143,0.480464
0.856,0.380289,0.360787,0.436113
0.857,0.379385,0.360477,0.393647
0.858,0.380906,0.364069,0.372699
0.859,0.38283,0.368312,0.355335
0.86,0.385974,0.373352,0.353341
0.861,0.389252,0.378481,0.35305
0.862,0.393118,0.382829,0.356133
0.863,0.397019,0.387129,0.359418
0.864,0.4012,0.391509,0.364776
0.865,0.405388,0.395891,0.37012
0.866,0.409701,0.400373,0.374077
0.867,0.414018,0.404853,0.378136
0.868,0.418389,0.409306,0.383509
0.869,0.422764,0.413758,0.388766
0.87,0.427162,0.418203,0.39313
0.871,0.431561,0.422649,0.3975
0.872,0.435971,0.427101,0.401902
0.873,0.440382,0.431554,0.406234
0.874,0.444798,0.436009,0.410291
0.875,0.449213,0.440463,0.414565
0.876,0.45363,0.444917,0.419514
0.877,0.458048,0.449372,0.424369
0.878,0.462465,0.453827,0.428996
0.879,0.466883,0.458282,0.433559
0.88,0.4713,0.462738,0.437995
0.881,0.475716,0.467194,0.442663
0.882,0.480132,0.47165,0.447719
0.883,0.484548,0.476108,0.453008
0.884,0.488963,0.480566,0.458623
0.885,0.493376,0.485025,0.464256
0.886,0.497789,0.489484,0.469911
0.887,0.502201,0.493941,0.475018
0.888,0.506613,0.498397,0.479585
0.889,0.511023,0.502851,0.484486
0.89,0.515431,0.507303,0.489664
0.891,0.519839,0.511759,0.494612
0.892,0.524245,0.516218,0.499398
0.893,0.52865,0.520684,0.504578
0.894,0.533053,0.525155,0.509989
0.895,0.537454,0.529617,0.514646
0.896,0.541854,0.534075,0.51894
0.897,0.546251,0.538505,0.524015
0.898,0.550646,0.542923,0.529396
0.899,0.555036,0.547367,0.534359
0.9,0.559424,0.551819,0.539192
0.901,0.563803,0.556355,0.544561
0.902,0.56818,0.560912,0.55006
0.903,0.572539,0.565377,0.554444
0.904,0.576895,0.569825,0.558627
0.905,0.581216,0.57402,0.563817
0.906,0.585532,0.578183,0.56913
0.907,0.589773,0.582712,0.573798
0.908,0.594009,0.587266,0.578421
0.909,0.598083,0.592499,0.584002
0.91,0.602147,0.597719,0.589585
0.911,0.60588,0.601495,0.594114
0.912,0.609569,0.605183,0.598671
0.913,0.612614,0.607568,0.60364
0.914,0.615514,0.610512,0.608597
0.915,0.617191,0.618177,0.613454
0.916,0.618478,0.625997,0.618354
0.917,0.617537,0.634701,0.623502
0.918,0.615702,0.640036,0.628463
0.919,0.610104,0.631182,0.632635
0.92,0.602807,0.624542,0.636932
0.921,0.58998,0.625112,0.641639
0.922,0.574749,0.639085,0.645687
0.923,0.553273,0.687873,0.648025
0.924,0.529914,0.712407,0.649155
0.925,0.502571,0.685631,0.647729
0.926,0.475801,0.609847,0.640275
0.927,0.450029,0.448459,0.622292
0.928,0.427563,0.343811,0.592989
0.929,0.409909,0.321797,0.547199
0.93,0.396338,0.320857,0.4969
0.931,0.387752,0.345655,0.441093
0.932,0.382297,0.358703,0.39706
0.933,0.38006,0.359676,0.365126
0.934,0.379697,0.361588,0.347502
0.935,0.380955,0.364311,0.342254
0.936,0.383202,0.368559,0.340645
0.937,0.386167,0.373912,0.341678
0.938,0.389627,0.378701,0.345169
0.939,0.393385,0.383147,0.350152
0.94,0.397384,0.387506,0.354576
0.941,0.401504,0.391821,0.35872
0.942,0.40574,0.396249,0.36342
0.943,0.410023,0.400723,0.36835
0.944,0.414363,0.405189,0.372659
0.945,0.418721,0.409652,0.376762
0.946,0.423106,0.414099,0.381981
0.947,0.427497,0.418543,0.387488
0.948,0.431902,0.422993,0.392413
0.949,0.43631,0.427443,0.397226
0.95,0.440723,0.431897,0.401865
0.951,0.445137,0.436351,0.40648
0.952,0.449553,0.440806,0.410916
0.953,0.45397,0.44526,0.415337
0.954,0.458388,0.449715,0.420384
0.955,0.462805,0.45417,0.425449
0.956,0.467222,0.458625,0.430229
0.957,0.47164,0.463081,0.435002
0.958,0.476056,0.467537,0.439634
0.959,0.480472,0.471993,0.444334
0.96,0.484887,0.476451,0.449665
0.961,0.489302,0.480908,0.455022
0.962,0.493716,0.485368,0.460545
0.963,0.498129,0.489827,0.466082
0.964,0.502541,0.494284,0.471691
0.965,0.506952,0.49874,0.477027
0.966,0.511362,0.503193,0.481424
0.967,0.515771,0.507647,0.486027
0.968,0.520178,0.512102,0.491197
0.969,0.524584,0.516561,0.496256
0.97,0.528989,0.521029,0.501074
0.971,0.533392,0.525497,0.506111
0.972,0.537793,0.529963,0.511548
0.973,0.542192,0.534414,0.516582
0.974,0.546589,0.538843,0.521004
0.975,0.550983,0.543271,0.52592
0.976,0.555374,0.5477,0.531465
0.977,0.55976,0.552177,0.536731
0.978,0.564141,0.556708,0.541698
0.979,0.568513,0.561233,0.547085
0.98,0.572877,0.565754,0.552849
0.981,0.577222,0.570106,0.557887
0.982,0.581554,0.574331,0.562375
0.983,0.585846,0.578616,0.567125
0.984,0.590113,0.58294,0.572041
0.985,0.594293,0.587814,0.576869
0.986,0.598427,0.592976,0.58165
0.987,0.602372,0.597672,0.586134
0.988,0.606235,0.602167,0.590491
0.989,0.609688,0.605011,0.59446
0.99,0.612998,0.60728,0.598294
0.991,0.615436,0.612294,0.602152
0.992,0.617635,0.61806,0.606017
0.993,0.618048,0.627006,0.609787
0.994,0.618091,0.636615,0.613537
0.995,0.614699,0.634803,0.615463
0.996,0.610798,0.631299,0.617119
0.997,0.601009,0.631049,0.624609
0.998,0.590665,0.631105,0.632648
0.999,0.572173,0.644936,0.623633


==> n_512_c_3.csv <==
"arc_length","u_fdm","u_fem","u_ml"
0,0,0,0.00358163
0.001,0.000170848,0.000185388,0.0035292
0.002,0.000355087,0.000382011,0.0035809
0.003,0.000836966,0.000828345,0.00594734
0.004,0.00134095,0.0012958,0.00845658
0.005,0.00207958,0.00198747,0.0124814
0.006,0.00284594,0.00270563,0.0164094
0.007,0.00379928,0.00360236,0.019684
0.008,0.00478415,0.00452978,0.0228072
0.009,0.00592059,0.00560474,0.0252025
0.01,0.00709118,0.00671335,0.0282363
0.011,0.00838622,0.0079446,0.0335974
0.012,0.00971718,0.00921159,0.0389951
0.013,0.0111513,0.0105812,0.044498
0.014,0.0126226,0.011988,0.0510367
0.015,0.0141799,0.0134812,0.0599765
0.016,0.0157753,0.0150126,0.0679797
0.017,0.0174428,0.0166168,0.0742002
0.018,0.0191488,0.01826,0.0804504
0.019,0.0209155,0.0199648,0.0867476
0.02,0.0227209,0.0217091,0.0925301
0.021,0.0245776,0.0235054,0.0976318
0.022,0.026473,0.0253414,0.102259
0.023,0.0284116,0.0272215,0.10636
0.024,0.0303889,0.0291413,0.111107
0.025,0.0324025,0.0310982,0.116459
0.026,0.0344548,0.0330949,0.120632
0.027,0.0365375,0.0351228,0.123876
0.028,0.0386585,0.0371903,0.128257
0.029,0.0408049,0.0392839,0.133386
0.03,0.0429895,0.0414169,0.13899
0.031,0.045195,0.0435715,0.144854
0.032,0.0474384,0.0457652,0.148963
0.033,0.0496988,0.0479765,0.15228
0.034,0.0519967,0.0502267,0.155079
0.035,0.0543083,0.0524911,0.157689
0.036,0.0566571,0.054794,0.159947
0.037,0.0590166,0.057108,0.162103
0.038,0.0614128,0.0594601,0.164139
0.039,0.0638172,0.0618208,0.166149
0.04,0.0662578,0.0642191,0.169005
0.041,0.0687043,0.0666235,0.171997
0.042,0.0711867,0.0690652,0.174014
0.043,0.0736728,0.0715108,0.175927
0.044,0.0761943,0.0739934,0.178852
0.045,0.0787178,0.0764779,0.181835
0.046,0.0812762,0.0789989,0.185105
0.047,0.0838361,0.0815214,0.188356
0.048,0.0864283,0.0840776,0.19097
0.049,0.0890228,0.0866363,0.193558
0.05,0.0916465,0.0892255,0.195829
0.051,0.0942739,0.0918184,0.198126
0.052,0.0969276,0.0944389,0.200617
0.053,0.0995859,0.0970642,0.203107
0.054,0.102268,0.0997145,0.205599
0.055,0.104956,0.102371,0.208161
0.056,0.107665,0.105049,0.210991
0.057,0.110381,0.107734,0.213673
0.058,0.113115,0.11044,0.215908
0.059,0.115858,0.113153,0.218516
0.06,0.118617,0.115884,0.222033
0.061,0.121384,0.118624,0.225449
0.062,0.124167,0.121379,0.228662
0.063,0.126958,0.124144,0.231397
0.064,0.129764,0.126923,0.233341
0.065,0.132578,0.129712,0.235306
0.066,0.135404,0.132513,0.237302
0.067,0.13824,0.135325,0.239087
0.068,0.141087,0.138148,0.240628
0.069,0.143943,0.140981,0.242197
0.07,0.14681,0.143824,0.243795
0.071,0.149686,0.146679,0.24557
0.072,0.152571,0.149542,0.247491
0.073,0.155467,0.152416,0.249131
0.074,0.158369,0.155298,0.250578
0.075,0.161283,0.158191,0.252295
0.076,0.164203,0.161091,0.254166
0.077,0.167134,0.164002,0.256073
0.078,0.17007,0.166919,0.257997
0.079,0.173017,0.169849,0.259563
0.08,0.175969,0.172782,0.260991
0.081,0.178933,0.175728,0.262131
0.082,0.1819,0.178678,0.263182
0.083,0.184878,0.18164,0.264327
0.084,0.18786,0.184605,0.265495
0.085,0.190853,0.187582,0.266441
0.086,0.193848,0.190561,0.267349
0.087,0.196855,0.193554,0.268209
0.088,0.199864,0.196547,0.269063
0.089,0.202884,0.199554,0.269633
0.09,0.205906,0.202561,0.270185
0.091,0.208939,0.205581,0.271277
0.092,0.211973,0.208601,0.272382
0.093,0.215018,0.211634,0.273585
0.094,0.218065,0.214667,0.274735
0.095,0.221121,0.217712,0.275152
0.096,0.224179,0.220758,0.275597
0.097,0.227247,0.223814,0.276265
0.098,0.230316,0.226873,0.276919
0.099,0.233394,0.22994,0.277498
0.1,0.236474,0.23301,0.278123
0.101,0.239562,0.236088,0.27894
0.102,0.242652,0.239168,0.279775
0.103,0.24575,0.242257,0.280669
0.104,0.24885,0.245348,0.281603
0.105,0.251957,0.248446,0.28264
0.106,0.255067,0.251548,0.283895
0.107,0.258183,0.254656,0.2856
0.108,0.261302,0.257767,0.287338
0.109,0.264426,0.260884,0.289129
0.11,0.267554,0.264005,0.29081
0.111,0.270687,0.267131,0.29233
0.112,0.273823,0.27026,0.293876
0.113,0.276963,0.273394,0.295453
0.114,0.280107,0.276533,0.29713
0.115,0.283255,0.279675,0.298907
0.116,0.286407,0.282822,0.300714
0.117,0.289562,0.285972,0.302545
0.118,0.292721,0.289127,0.304471
0.119,0.295883,0.292284,0.306466
0.12,0.299049,0.295446,0.30836
0.121,0.302218,0.298611,0.310194
0.122,0.305391,0.301781,0.312563
0.123,0.308566,0.304952,0.315197
0.124,0.311745,0.308129,0.317704
0.125,0.314926,0.311307,0.32016
0.126,0.318111,0.31449,0.32226
0.127,0.321298,0.317675,0.324245
0.128,0.324489,0.320864,0.326012
0.129,0.327681,0.324055,0.327725
0.13,0.330878,0.327251,0.329279
0.131,0.334076,0.330447,0.330804
0.132,0.337278,0.333649,0.33236
0.133,0.34048,0.336851,0.33392
0.134,0.343687,0.340057,0.335481
0.135,0.346894,0.343265,0.337042
0.136,0.350106,0.346477,0.338435
0.137,0.353318,0.349689,0.339828
0.138,0.356534,0.352906,0.34158
0.139,0.35975,0.356124,0.343339
0.14,0.36297,0.359345,0.345201
0.141,0.36619,0.362567,0.347046
0.142,0.369414,0.365793,0.348745
0.143,0.372639,0.36902,0.350422
0.144,0.375866,0.37225,0.351968
0.145,0.379094,0.375481,0.353547
0.146,0.382325,0.378715,0.355274
0.147,0.385556,0.381949,0.357026
0.148,0.38879,0.385187,0.358861
0.149,0.392025,0.388425,0.360727
0.15,0.395262,0.391667,0.362677
0.151,0.3985,0.394908,0.364588
0.152,0.401739,0.398153,0.366414
0.153,0.40498,0.401398,0.368601
0.154,0.408222,0.404645,0.371436
0.155,0.411465,0.407894,0.37418
0.156,0.414709,0.411144,0.376785
0.157,0.417955,0.414395,0.379293
0.158,0.421201,0.417647,0.381678
0.159,0.424449,0.420901,0.383925
0.16,0.427697,0.424156,0.386026
0.161,0.430946,0.427413,0.388129
0.162,0.434197,0.43067,0.390234
0.163,0.437448,0.433928,0.392372
0.164,0.440699,0.437187,0.394536
0.165,0.443952,0.440448,0.396648
0.166,0.447205,0.443709,0.398728
0.167,0.450458,0.446971,0.400784
0.168,0.453712,0.450234,0.402827
0.169,0.456967,0.453497,0.405265
0.17,0.460222,0.456762,0.40787
0.171,0.463478,0.460027,0.410442
0.172,0.466733,0.463292,0.413002
0.173,0.46999,0.466558,0.415355
0.174,0.473246,0.469825,0.417654
0.175,0.476502,0.473092,0.419771
0.176,0.479759,0.476359,0.42185
0.177,0.483016,0.479627,0.424012
0.178,0.486273,0.482895,0.426186
0.179,0.48953,0.486163,0.428267
0.18,0.492786,0.489432,0.430339
0.181,0.496043,0.4927,0.432374
0.182,0.499299,0.495969,0.434407
0.183,0.502556,0.499238,0.436373
0.184,0.505812,0.502507,0.438379
0.185,0.509067,0.505776,0.441194
0.186,0.512323,0.509044,0.444014
0.187,0.515578,0.512313,0.446886
0.188,0.518832,0.515581,0.449785
0.189,0.522086,0.51885,0.452863
0.19,0.52534,0.522118,0.455862
0.191,0.528592,0.525385,0.458494
0.192,0.531844,0.528652,0.461103
0.193,0.535096,0.531919,0.463626
0.194,0.538347,0.535185,0.466028
0.195,0.541596,0.538451,0.468094
0.196,0.544845,0.541716,0.470121
0.197,0.548093,0.544981,0.472058
0.198,0.551341,0.548245,0.473894
0.199,0.554587,0.551508,0.475543
0.2,0.557832,0.55477,0.477181
0.201,0.561076,0.558032,0.478804
0.202,0.564318,0.561293,0.480238
0.203,0.56756,0.564552,0.481427
0.204,0.5708,0.567811,0.482634
0.205,0.574039,0.571069,0.48386
0.206,0.577277,0.574326,0.484987
0.207,0.580513,0.577581,0.486023
0.208,0.583747,0.580836,0.487009
0.209,0.58698,0.584089,0.487957
0.21,0.590212,0.587341,0.488713
0.211,0.593441,0.590591,0.489343
0.212,0.596669,0.59384,0.48991
0.213,0.599896,0.597088,0.490442
0.214,0.60312,0.600334,0.490842
0.215,0.606343,0.603579,0.491182
0.216,0.609563,0.606822,0.491543
0.217,0.612782,0.610064,0.491911
0.218,0.615998,0.613303,0.492161
0.219,0.619213,0.616542,0.492376
0.22,0.622425,0.619777,0.492708
0.221,0.625635,0.623012,0.493065
0.222,0.628842,0.626244,0.493562
0.223,0.632048,0.629475,0.49408
0.224,0.63525,0.632702,0.494707
0.225,0.638452,0.635929,0.495344
0.226,0.641648,0.639152,0.495928
0.227,0.644845,0.642375,0.496509
0.228,0.648036,0.645593,0.497154
0.229,0.651227,0.648811,0.497799
0.23,0.654412,0.652025,0.498458
0.231,0.657597,0.655238,0.499133
0.232,0.660777,0.658447,0.499993
0.233,0.663956,0.661655,0.500846
0.234,0.66713,0.664858,0.501658
0.235,0.670303,0.668061,0.502509
0.236,0.67347,0.671259,0.503556
0.237,0.676636,0.674456,0.504608
0.238,0.679797,0.677648,0.505676
0.239,0.682956,0.680839,0.506811
0.24,0.686109,0.684025,0.508149
0.241,0.689261,0.687209,0.509473
0.242,0.692408,0.690389,0.510767
0.243,0.695552,0.693567,0.512154
0.244,0.698691,0.696741,0.513724
0.245,0.701827,0.699912,0.515266
0.246,0.704958,0.703078,0.516761
0.247,0.708086,0.706242,0.518423
0.248,0.711209,0.709401,0.520311
0.249,0.714328,0.712558,0.52201
0.25,0.717443,0.71571,0.523496
0.251,0.720553,0.718858,0.525241
0.252,0.723659,0.722003,0.527234
0.253,0.726759,0.725143,0.529091
0.254,0.729855,0.728279,0.530838
0.255,0.732946,0.73141,0.532673
0.256,0.736033,0.734539,0.534568
0.257,0.739114,0.737661,0.536279
0.258,0.74219,0.74078,0.537885
0.259,0.74526,0.743894,0.539553
0.26,0.748327,0.747004,0.541248
0.261,0.751385,0.750107,0.542753
0.262,0.754441,0.753208,0.544185
0.263,0.757488,0.756302,0.545697
0.264,0.760532,0.759393,0.547232
0.265,0.763567,0.762476,0.548414
0.266,0.766599,0.765557,0.549513
0.267,0.769621,0.768628,0.550787
0.268,0.772642,0.771699,0.55209
0.269,0.775651,0.774759,0.553216
0.27,0.778659,0.777819,0.554323
0.271,0.781654,0.780867,0.555539
0.272,0.784648,0.783915,0.556762
0.273,0.787629,0.786951,0.557649
0.274,0.790609,0.789987,0.558533
0.275,0.793576,0.79301,0.559491
0.276,0.796541,0.796033,0.560428
0.277,0.799492,0.799044,0.561098
0.278,0.802442,0.802053,0.56179
0.279,0.805378,0.80505,0.562665
0.28,0.808311,0.808045,0.563514
0.281,0.811231,0.811028,0.564228
0.282,0.814147,0.814009,0.565015
0.283,0.817049,0.816978,0.566099
0.284,0.819948,0.819943,0.567172
0.285,0.822833,0.822896,0.568209
0.286,0.825712,0.825845,0.569323
0.287,0.828579,0.828783,0.570625
0.288,0.831439,0.831716,0.57182
0.289,0.834286,0.834638,0.572794
0.29,0.837126,0.837553,0.573924
0.291,0.839953,0.840457,0.575317
0.292,0.842772,0.843354,0.576641
0.293,0.845578,0.846241,0.577865
0.294,0.848374,0.849119,0.579282
0.295,0.851157,0.851987,0.580928
0.296,0.85393,0.854845,0.582384
0.297,0.856691,0.857694,0.583649
0.298,0.859439,0.860532,0.58524
0.299,0.862175,0.86336,0.587104
0.3,0.864897,0.866176,0.588817
0.301,0.867608,0.868984,0.590423
0.302,0.870303,0.871777,0.59232
0.303,0.872987,0.874562,0.594387
0.304,0.875653,0.877332,0.59603
0.305,0.878309,0.880094,0.597467
0.306,0.880945,0.882838,0.599347
0.307,0.883572,0.885576,0.601403
0.308,0.886175,0.888295,0.603225
0.309,0.88877,0.891007,0.604973
0.31,0.89134,0.893698,0.607097
0.311,0.893903,0.896384,0.609314
0.312,0.896436,0.899046,0.611087
0.313,0.898964,0.901704,0.612779
0.314,0.90146,0.904336,0.614959
0.315,0.903951,0.906964,0.6172
0.316,0.906406,0.909564,0.619203
0.317,0.908858,0.912162,0.62119
0.318,0.911269,0.914728,0.623441
0.319,0.913679,0.917293,0.625686
0.32,0.916046,0.919822,0.627233
0.321,0.918409,0.92235,0.628792
0.322,0.920728,0.924847,0.630556
0.323,0.923042,0.927339,0.632296
0.324,0.925311,0.929798,0.633838
0.325,0.927571,0.932247,0.635359
0.326,0.929785,0.934645,0.636757
0.327,0.931988,0.937043,0.638068
0.328,0.934144,0.939444,0.63901
0.329,0.936285,0.941836,0.639839
0.33,0.938377,0.944195,0.640299
0.331,0.94045,0.946468,0.640784
0.332,0.942474,0.948519,0.641334
0.333,0.944473,0.950732,0.64185
0.334,0.946421,0.953294,0.642291
0.335,0.948339,0.955887,0.642309
0.336,0.950202,0.958537,0.641581
0.337,0.952025,0.959789,0.639959
0.338,0.953786,0.958989,0.637025
0.339,0.955471,0.96124,0.629833
0.34,0.957062,0.967249,0.617396
0.341,0.958392,0.974677,0.596782
0.342,0.959451,0.983575,0.567696
0.343,0.959087,0.968686,0.529906
0.344,0.957484,0.933059,0.484525
0.345,0.9473,0.946821,0.440048
0.346,0.930835,0.996738,0.396231
0.347,0.871229,1.07166,0.363646
0.348,0.785226,1.16187,0.337936
0.349,0.609047,0.828413,0.321228
0.35,0.387129,0.28003,0.309087
0.351,0.221913,0.0730215,0.302232
0.352,0.080261,0.00784733,0.297573
0.353,0.0370385,0.0070248,0.294516
0.354,0.0267069,0.0277067,0.291993
0.355,0.0259836,0.0288667,0.291639
0.356,0.0277745,0.0249182,0.291853
0.357,0.0297304,0.0273384,0.290937
0.358,0.0317189,0.0310111,0.289798
0.359,0.0337704,0.0327574,0.29037
0.36,0.0358307,0.0342378,0.291177
0.361,0.0379513,0.0364089,0.29134
0.362,0.040077,0.0386386,0.291448
0.363,0.0422612,0.0407313,0.292512
0.364,0.0444479,0.0428199,0.293605
0.365,0.0466904,0.0450268,0.29393
0.366,0.0489356,0.0472354,0.2943
0.367,0.0512306,0.0494784,0.295503
0.368,0.0535302,0.0517267,0.296672
0.369,0.055874,0.0540257,0.297514
0.37,0.0582243,0.0563311,0.298421
0.371,0.060614,0.0586761,0.29973
0.372,0.0630115,0.0610294,0.300983
0.373,0.0654442,0.0634195,0.301978
0.374,0.067886,0.0658191,0.303181
0.375,0.0703592,0.0682513,0.305111
0.376,0.0728425,0.0706939,0.306977
0.377,0.0753538,0.0731658,0.308664
0.378,0.0778762,0.0756492,0.310355
0.379,0.0804235,0.0781586,0.312054
0.38,0.0829826,0.0806804,0.313749
0.381,0.0855639,0.0832252,0.315438
0.382,0.0881578,0.0857832,0.31726
0.383,0.0907711,0.0883616,0.319286
0.384,0.0933979,0.0909539,0.321267
0.385,0.0960418,0.0935641,0.323189
0.386,0.0986997,0.096189,0.325011
0.387,0.101372,0.0988294,0.326725
0.388,0.10406,0.101485,0.328516
0.389,0.10676,0.104154,0.330378
0.39,0.109475,0.106839,0.332421
0.391,0.112202,0.109536,0.334602
0.392,0.114943,0.112249,0.336678
0.393,0.117695,0.114971,0.338687
0.394,0.120462,0.11771,0.340427
0.395,0.123237,0.120458,0.342025
0.396,0.126028,0.123222,0.343691
0.397,0.128826,0.125994,0.345385
0.398,0.13164,0.128782,0.346976
0.399,0.134459,0.131576,0.348529
0.4,0.137295,0.134388,0.350055
0.401,0.140135,0.137204,0.351572
0.402,0.142991,0.140037,0.35267
0.403,0.145851,0.142873,0.353679
0.404,0.148727,0.145727,0.354835
0.405,0.151606,0.148584,0.356012
0.406,0.154501,0.151458,0.357089
0.407,0.157398,0.154333,0.358155
0.408,0.160312,0.157227,0.359062
0.409,0.163226,0.160121,0.359961
0.41,0.166157,0.163032,0.36024
0.411,0.169088,0.165944,0.360516
0.412,0.172035,0.168872,0.360768
0.413,0.174983,0.171802,0.360994
0.414,0.177945,0.174746,0.36093
0.415,0.180909,0.177693,0.360864
0.416,0.183885,0.180652,0.360778
0.417,0.186864,0.183615,0.360641
0.418,0.189855,0.186589,0.36025
0.419,0.192849,0.189567,0.359868
0.42,0.195853,0.192556,0.35952
0.421,0.19886,0.195549,0.359174
0.422,0.201878,0.198551,0.358833
0.423,0.204899,0.201558,0.358475
0.424,0.207928,0.204574,0.35808
0.425,0.210962,0.207594,0.357668
0.426,0.214003,0.210623,0.357226
0.427,0.217049,0.213656,0.356784
0.428,0.220102,0.216697,0.356342
0.429,0.22316,0.219743,0.355965
0.43,0.226224,0.222795,0.355673
0.431,0.229293,0.225853,0.355404
0.432,0.232368,0.228917,0.35516
0.433,0.235447,0.231986,0.355018
0.434,0.238532,0.235061,0.354971
0.435,0.241622,0.238142,0.355011
0.436,0.244717,0.241227,0.355119
0.437,0.247817,0.244318,0.355445
0.438,0.250921,0.247413,0.355918
0.439,0.254031,0.250514,0.356442
0.44,0.257144,0.253619,0.356995
0.441,0.260262,0.25673,0.357605
0.442,0.263384,0.259844,0.358242
0.443,0.266512,0.262965,0.358974
0.444,0.269641,0.266088,0.359741
0.445,0.272777,0.269217,0.360668
0.446,0.275915,0.272349,0.361641
0.447,0.279059,0.275487,0.36272
0.448,0.282205,0.278626,0.363824
0.449,0.285356,0.281773,0.364965
0.45,0.288509,0.284921,0.366113
0.451,0.291668,0.288075,0.367781
0.452,0.294828,0.29123,0.369506
0.453,0.297994,0.294392,0.371301
0.454,0.30116,0.297555,0.3731
0.455,0.304333,0.300724,0.374855
0.456,0.307506,0.303894,0.376602
0.457,0.310685,0.30707,0.378113
0.458,0.313865,0.310247,0.379636
0.459,0.31705,0.313429,0.381305
0.46,0.320235,0.316613,0.38297
0.461,0.323426,0.319801,0.384613
0.462,0.326617,0.322991,0.38627
0.463,0.329813,0.326186,0.387996
0.464,0.333009,0.329381,0.389705
0.465,0.33621,0.332581,0.391353
0.466,0.339412,0.335783,0.393113
0.467,0.342618,0.338989,0.395217
0.468,0.345825,0.342196,0.397309
0.469,0.349035,0.345406,0.399371
0.47,0.352247,0.348619,0.401395
0.471,0.355462,0.351834,0.403342
0.472,0.358678,0.355051,0.4052
0.473,0.361897,0.358271,0.406911
0.474,0.365117,0.361494,0.408624
0.475,0.368339,0.364718,0.410339
0.476,0.371564,0.367945,0.412097
0.477,0.37479,0.371173,0.413904
0.478,0.378018,0.374404,0.415636
0.479,0.381248,0.377637,0.417293
0.48,0.384479,0.380871,0.418946
0.481,0.387712,0.384108,0.420595
0.482,0.390947,0.387346,0.422389
0.483,0.394183,0.390586,0.424282
0.484,0.39742,0.393828,0.426177
0.485,0.400659,0.397071,0.428073
0.486,0.4039,0.400316,0.429808
0.487,0.407141,0.403563,0.431465
0.488,0.410384,0.406811,0.433069
0.489,0.413628,0.41006,0.434651
0.49,0.416873,0.413311,0.436162
0.491,0.420119,0.416563,0.43765
0.492,0.423366,0.419817,0.439243
0.493,0.426614,0.423071,0.440861
0.494,0.429863,0.426327,0.442555
0.495,0.433113,0.429584,0.444262
0.496,0.436364,0.432842,0.446152
0.497,0.439615,0.436101,0.448065
0.498,0.442868,0.439361,0.450292
0.499,0.44612,0.442622,0.452541
0.5,0.449374,0.445884,0.454615
0.501,0.452628,0.449146,0.456684
0.502,0.455882,0.45241,0.45869
0.503,0.459137,0.455673,0.460684
0.504,0.462393,0.458938,0.462485
0.505,0.465648,0.462203,0.464288
0.506,0.468904,0.465469,0.4661
0.507,0.47216,0.468736,0.467884
0.508,0.475417,0.472003,0.469511
0.509,0.478674,0.47527,0.47113
0.51,0.48193,0.478538,0.47271
0.511,0.485187,0.481806,0.474224
0.512,0.488444,0.485074,0.475522
0.513,0.491701,0.488342,0.476831
0.514,0.494957,0.491611,0.478167
0.515,0.498214,0.49488,0.479412
0.516,0.50147,0.498148,0.480467
0.517,0.504726,0.501417,0.481563
0.518,0.507982,0.504686,0.482731
0.519,0.511238,0.507955,0.483814
0.52,0.514493,0.511223,0.484775
0.521,0.517747,0.514492,0.485693
0.522,0.521002,0.51776,0.486559
0.523,0.524255,0.521028,0.487279
0.524,0.527508,0.524296,0.487849
0.525,0.53076,0.527563,0.488296
0.526,0.534012,0.53083,0.488639
0.527,0.537263,0.534097,0.48878
0.528,0.540513,0.537363,0.488777
0.529,0.543762,0.540628,0.488591
0.53,0.547011,0.543893,0.488296
0.531,0.550258,0.547157,0.487661
0.532,0.553505,0.55042,0.486857
0.533,0.55675,0.553683,0.485959
0.534,0.559995,0.556945,0.485024
0.535,0.563237,0.560206,0.484016
0.536,0.56648,0.563466,0.482985
0.537,0.56972,0.566725,0.481805
0.538,0.57296,0.569983,0.480586
0.539,0.576197,0.57324,0.479321
0.54,0.579435,0.576497,0.478046
0.541,0.582669,0.579751,0.476716
0.542,0.585903,0.583005,0.475379
0.543,0.589135,0.586257,0.47427
0.544,0.592366,0.589508,0.47318
0.545,0.595594,0.592758,0.472161
0.546,0.598821,0.596006,0.471148
0.547,0.602045,0.599252,0.470362
0.548,0.605269,0.602498,0.469591
0.549,0.60849,0.605741,0.469074
0.55,0.61171,0.608984,0.468597
0.551,0.614926,0.612223,0.468495
0.552,0.618142,0.615463,0.468423
0.553,0.621354,0.618699,0.468537
0.554,0.624566,0.621934,0.468716
0.555,0.627773,0.625167,0.46918
0.556,0.63098,0.628398,0.469686
0.557,0.634183,0.631626,0.47033
0.558,0.637385,0.634854,0.471043
0.559,0.640583,0.638078,0.471939
0.56,0.643779,0.641301,0.472911
0.561,0.646972,0.644521,0.47405
0.562,0.650163,0.647739,0.47523
0.563,0.653351,0.650954,0.476484
0.564,0.656536,0.654167,0.47786
0.565,0.659717,0.657378,0.47942
0.566,0.662896,0.660586,0.481055
0.567,0.666072,0.663791,0.482782
0.568,0.669245,0.666993,0.484613
0.569,0.672415,0.670193,0.486554
0.57,0.675581,0.67339,0.48851
0.571,0.678744,0.676584,0.49048
0.572,0.681903,0.679775,0.492557
0.573,0.685059,0.682963,0.494715
0.574,0.688211,0.686148,0.49681
0.575,0.69136,0.68933,0.498864
0.576,0.694504,0.692508,0.501179
0.577,0.697646,0.695684,0.50363
0.578,0.700782,0.698855,0.506092
0.579,0.703916,0.702024,0.508558
0.58,0.707044,0.705187,0.511339
0.581,0.710169,0.708349,0.514228
0.582,0.713289,0.711506,0.517008
0.583,0.716406,0.71466,0.519758
0.584,0.719516,0.717809,0.522784
0.585,0.722625,0.720956,0.525866
0.586,0.725726,0.724096,0.528701
0.587,0.728825,0.727235,0.5315
0.588,0.731916,0.730367,0.534526
0.589,0.735006,0.733498,0.537572
0.59,0.738087,0.73662,0.540155
0.591,0.741167,0.739743,0.542719
0.592,0.744237,0.742856,0.545401
0.593,0.747306,0.745969,0.548051
0.594,0.750366,0.749073,0.550038
0.595,0.753424,0.752176,0.55206
0.596,0.756472,0.755271,0.554448
0.597,0.759519,0.758364,0.556792
0.598,0.762555,0.761448,0.558851
0.599,0.76559,0.764531,0.560958
0.6,0.768614,0.767605,0.563295
0.601,0.771636,0.770676,0.565514
0.602,0.774648,0.773739,0.567312
0.603,0.777657,0.776799,0.569249
0.604,0.780655,0.779851,0.57158
0.605,0.78365,0.782899,0.573784
0.606,0.786636,0.785939,0.575698
0.607,0.789616,0.788975,0.577791
0.608,0.792587,0.792003,0.580223
0.609,0.795553,0.795025,0.582403
0.61,0.798509,0.798041,0.584188
0.611,0.801459,0.80105,0.586395
0.612,0.8044,0.804052,0.589158
0.613,0.807333,0.807047,0.591694
0.614,0.810259,0.810035,0.59398
0.615,0.813175,0.813015,0.596524
0.616,0.816083,0.815989,0.599307
0.617,0.818982,0.818954,0.601656
0.618,0.821873,0.821913,0.603668
0.619,0.824753,0.824863,0.60619
0.62,0.827625,0.827806,0.609044
0.621,0.830486,0.830739,0.611542
0.622,0.83334,0.833666,0.613846
0.623,0.83618,0.836581,0.61659
0.624,0.839014,0.839491,0.619532
0.625,0.841832,0.842389,0.621824
0.626,0.844645,0.845281,0.623881
0.627,0.847442,0.84816,0.626603
0.628,0.850233,0.851034,0.629516
0.629,0.853006,0.853893,0.63198
0.63,0.855775,0.856748,0.634346
0.631,0.858523,0.859586,0.637121
0.632,0.861268,0.862421,0.639961
0.633,0.86399,0.865238,0.641868
0.634,0.86671,0.868052,0.643679
0.635,0.869405,0.870846,0.646109
0.636,0.872098,0.873639,0.648572
0.637,0.874765,0.876409,0.65052
0.638,0.877429,0.879178,0.652477
0.639,0.880066,0.881924,0.654757
0.64,0.882701,0.884668,0.656972
0.641,0.885307,0.887389,0.658425
0.642,0.88791,0.890107,0.659927
0.643,0.890484,0.892802,0.661776
0.644,0.893052,0.895492,0.663578
0.645,0.895592,0.898159,0.66514
0.646,0.898124,0.900821,0.666692
0.647,0.900628,0.903459,0.668208
0.648,0.903122,0.90609,0.669574
0.649,0.905588,0.908698,0.670493
0.65,0.908041,0.911297,0.671283
0.651,0.910466,0.913873,0.671764
0.652,0.912876,0.916438,0.672323
0.653,0.915258,0.918979,0.673039
0.654,0.917621,0.921508,0.673527
0.655,0.919957,0.924015,0.673643
0.656,0.922271,0.926508,0.673545
0.657,0.924557,0.928982,0.673155
0.658,0.926818,0.93143,0.672386
0.659,0.929051,0.933846,0.671183
0.66,0.931254,0.936249,0.669555
0.661,0.93343,0.938638,0.667515
0.662,0.935571,0.941036,0.661992
0.663,0.937685,0.943442,0.653639
0.664,0.939759,0.945692,0.635263
0.665,0.941807,0.947835,0.610062
0.666,0.943807,0.950038,0.571256
0.667,0.945781,0.952275,0.524733
0.668,0.9477,0.955047,0.474171
0.669,0.949593,0.958071,0.421718
0.67,0.951418,0.959111,0.381446
0.671,0.953216,0.959396,0.345819
0.672,0.954911,0.960766,0.328015
0.673,0.956575,0.962466,0.315622
0.674,0.957964,0.973269,0.309811
0.675,0.959289,0.986205,0.305544
0.676,0.95932,0.969873,0.305456
0.677,0.959129,0.94851,0.306087
0.678,0.951402,0.943592,0.306021
0.679,0.942803,0.940576,0.305875
0.68,0.893297,1.06889,0.307831
0.681,0.841152,1.20568,0.309924
0.682,0.660952,0.88422,0.310586
0.683,0.478014,0.554014,0.311257
0.684,0.277858,0.202715,0.3132
0.685,0.0890848,-0.118012,0.315032
0.686,0.0548164,-0.0236219,0.315342
0.687,0.0245109,0.0576765,0.315814
0.688,0.0257574,0.0347387,0.317567
0.689,0.0271143,0.0166789,0.319198
0.69,0.0290741,0.0252721,0.320166
0.691,0.0310492,0.0322025,0.321208
0.692,0.0330864,0.0323851,0.322554
0.693,0.0351399,0.0331333,0.323795
0.694,0.0372444,0.0356652,0.324704
0.695,0.0393665,0.0380423,0.325773
0.696,0.041533,0.0400287,0.327244
0.697,0.0437184,0.0420874,0.328625
0.698,0.0459428,0.0442951,0.32982
0.699,0.0481869,0.0465075,0.331
0.7,0.0504647,0.0487282,0.332157
0.701,0.0527632,0.0509748,0.333207
0.702,0.0550913,0.0532584,0.334105
0.703,0.0574406,0.0555628,0.335196
0.704,0.0598154,0.0578921,0.336519
0.705,0.062212,0.0602445,0.337733
0.706,0.0646307,0.0626202,0.338837
0.707,0.0670719,0.0650191,0.339764
0.708,0.0695319,0.0674375,0.340543
0.709,0.0720145,0.0698795,0.341306
0.71,0.0745133,0.0723384,0.342057
0.711,0.0770351,0.0748212,0.342756
0.712,0.0795707,0.0773184,0.343422
0.713,0.0821294,0.0798396,0.344041
0.714,0.0846995,0.0823728,0.344637
0.715,0.087293,0.0849304,0.344881
0.716,0.0898959,0.0874978,0.344985
0.717,0.0925223,0.0900897,0.344998
0.718,0.0951561,0.0926895,0.344982
0.719,0.0978136,0.0953139,0.345097
0.72,0.100477,0.0979445,0.345245
0.721,0.103164,0.1006,0.345432
0.722,0.105855,0.10326,0.345627
0.723,0.10857,0.105944,0.345599
0.724,0.111288,0.108632,0.345542
0.725,0.11403,0.111344,0.345381
0.726,0.116773,0.114059,0.345211
0.727,0.119539,0.116797,0.345041
0.728,0.122307,0.119537,0.344871
0.729,0.125098,0.122301,0.344684
0.73,0.127889,0.125066,0.344495
0.731,0.130702,0.127853,0.344259
0.732,0.133516,0.130642,0.344013
0.733,0.136349,0.13345,0.343678
0.734,0.139186,0.136262,0.343385
0.735,0.142039,0.139092,0.343341
0.736,0.144896,0.141926,0.3433
0.737,0.147769,0.144776,0.343274
0.738,0.150645,0.14763,0.343264
0.739,0.153536,0.1505,0.343303
0.74,0.156432,0.153374,0.343335
0.741,0.159341,0.156262,0.343348
0.742,0.162254,0.159156,0.343421
0.743,0.16518,0.162061,0.343624
0.744,0.168111,0.164973,0.343845
0.745,0.171053,0.167896,0.344097
0.746,0.174,0.170825,0.344373
0.747,0.176957,0.173764,0.344684
0.748,0.179921,0.17671,0.345022
0.749,0.182893,0.179665,0.345394
0.75,0.185871,0.182627,0.345963
0.751,0.188858,0.185597,0.346737
0.752,0.191851,0.188575,0.347483
0.753,0.194851,0.191559,0.348204
0.754,0.197858,0.194551,0.348916
0.755,0.200871,0.197549,0.349622
0.756,0.203891,0.200556,0.350376
0.757,0.206917,0.203567,0.351159
0.758,0.209951,0.206588,0.352055
0.759,0.212988,0.209612,0.353007
0.76,0.216034,0.212645,0.354
0.761,0.219083,0.215682,0.35501
0.762,0.222141,0.218728,0.355948
0.763,0.225201,0.221776,0.356862
0.764,0.22827,0.224834,0.358022
0.765,0.231341,0.227894,0.359248
0.766,0.234421,0.230963,0.360642
0.767,0.237502,0.234034,0.36207
0.768,0.240592,0.237115,0.363483
0.769,0.243684,0.240196,0.364894
0.77,0.246784,0.243287,0.366068
0.771,0.249884,0.246379,0.367222
0.772,0.252994,0.24948,0.368524
0.773,0.256104,0.252582,0.369832
0.774,0.259223,0.255693,0.371196
0.775,0.262342,0.258804,0.372569
0.776,0.265469,0.261924,0.374097
0.777,0.268597,0.265045,0.375605
0.778,0.271732,0.268174,0.376924
0.779,0.274868,0.271304,0.378308
0.78,0.278011,0.274441,0.380112
0.781,0.281156,0.277579,0.381921
0.782,0.284306,0.280724,0.383751
0.783,0.287458,0.283871,0.385588
0.784,0.290615,0.287024,0.387448
0.785,0.293774,0.290178,0.389223
0.786,0.296939,0.293338,0.390762
0.787,0.300105,0.296501,0.392348
0.788,0.303276,0.299668,0.394042
0.789,0.306449,0.302837,0.395744
0.79,0.309626,0.306011,0.397463
0.791,0.312805,0.309188,0.39921
0.792,0.315988,0.312368,0.401002
0.793,0.319173,0.315552,0.402719
0.794,0.322362,0.318738,0.404339
0.795,0.325553,0.321928,0.406197
0.796,0.328747,0.32512,0.408312
0.797,0.331944,0.328316,0.410395
0.798,0.335143,0.331514,0.412447
0.799,0.338345,0.334716,0.41449
0.8,0.341549,0.33792,0.416527
0.801,0.344756,0.341127,0.418368
0.802,0.347965,0.344336,0.420083
0.803,0.351176,0.347548,0.421789
0.804,0.35439,0.350762,0.423492
0.805,0.357606,0.353979,0.425184
0.806,0.360823,0.357198,0.426873
0.807,0.364043,0.360419,0.428502
0.808,0.367265,0.363643,0.430111
0.809,0.370489,0.366869,0.431674
0.81,0.373714,0.370096,0.433223
0.811,0.376942,0.373327,0.43489
0.812,0.380171,0.376558,0.436582
0.813,0.383402,0.379793,0.43822
0.814,0.386634,0.383028,0.439849
0.815,0.389869,0.386267,0.441561
0.816,0.393104,0.389505,0.443281
0.817,0.396341,0.392747,0.445184
0.818,0.399579,0.395989,0.447096
0.819,0.40282,0.399235,0.449154
0.82,0.40606,0.40248,0.451207
0.821,0.409303,0.405728,0.453129
0.822,0.412546,0.408977,0.455044
0.823,0.415791,0.412228,0.456876
0.824,0.419037,0.415479,0.458676
0.825,0.422284,0.418732,0.460255
0.826,0.425531,0.421986,0.461843
0.827,0.42878,0.425242,0.46347
0.828,0.43203,0.428498,0.465062
0.829,0.43528,0.431756,0.466523
0.83,0.438531,0.435015,0.467995
0.831,0.441783,0.438274,0.469498
0.832,0.445036,0.441535,0.470907
0.833,0.448289,0.444796,0.472095
0.834,0.451543,0.448059,0.473248
0.835,0.454797,0.451322,0.474335
0.836,0.458052,0.454585,0.475333
0.837,0.461307,0.45785,0.47619
0.838,0.464563,0.461115,0.477025
0.839,0.467819,0.464381,0.477832
0.84,0.471075,0.467647,0.478527
0.841,0.474332,0.470914,0.479093
0.842,0.477588,0.474181,0.479614
0.843,0.480845,0.477448,0.480091
0.844,0.484102,0.480716,0.480368
0.845,0.487358,0.483984,0.480485
0.846,0.490615,0.487253,0.480615
0.847,0.493872,0.490521,0.480755
0.848,0.497129,0.49379,0.480818
0.849,0.500385,0.497059,0.480837
0.85,0.503641,0.500328,0.480823
0.851,0.506897,0.503597,0.480792
0.852,0.510153,0.506865,0.480695
0.853,0.513408,0.510134,0.480573
0.854,0.516663,0.513403,0.480379
0.855,0.519917,0.516671,0.480165
0.856,0.523171,0.519939,0.479907
0.857,0.526424,0.523207,0.479638
0.858,0.529676,0.526474,0.479313
0.859,0.532929,0.529741,0.47898
0.86,0.53618,0.533008,0.478601
0.861,0.53943,0.536274,0.478217
0.862,0.542679,0.53954,0.477923
0.863,0.545929,0.542805,0.477634
0.864,0.549176,0.546069,0.477475
0.865,0.552423,0.549333,0.477322
0.866,0.555669,0.552595,0.477282
0.867,0.558914,0.555858,0.47726
0.868,0.562157,0.559119,0.477461
0.869,0.5654,0.56238,0.477679
0.87,0.56864,0.565639,0.478023
0.871,0.57188,0.568898,0.478403
0.872,0.575118,0.572155,0.478968
0.873,0.578356,0.575411,0.479595
0.874,0.581591,0.578666,0.480463
0.875,0.584825,0.581921,0.481287
0.876,0.588058,0.585173,0.48197
0.877,0.591289,0.588425,0.482782
0.878,0.594518,0.591675,0.483911
0.879,0.597745,0.594923,0.485079
0.88,0.600971,0.598171,0.486328
0.881,0.604195,0.601416,0.487662
0.882,0.607416,0.60466,0.48914
0.883,0.610637,0.607903,0.490629
0.884,0.613854,0.611144,0.492136
0.885,0.61707,0.614383,0.493722
0.886,0.620284,0.61762,0.495402
0.887,0.623495,0.620856,0.497073
0.888,0.626704,0.624089,0.498734
0.889,0.629911,0.627321,0.500592
0.89,0.633116,0.630551,0.502615
0.891,0.636317,0.633778,0.504589
0.892,0.639517,0.637004,0.506529
0.893,0.642714,0.640227,0.508768
0.894,0.645908,0.643448,0.511181
0.895,0.649099,0.646666,0.513511
0.896,0.652289,0.649883,0.515801
0.897,0.655474,0.653096,0.51836
0.898,0.658658,0.656308,0.521024
0.899,0.661837,0.659516,0.523542
0.9,0.665015,0.662723,0.526015
0.901,0.668188,0.665926,0.528686
0.902,0.671359,0.669128,0.531404
0.903,0.674525,0.672325,0.533741
0.904,0.677691,0.675521,0.536008
0.905,0.68085,0.678711,0.538566
0.906,0.684008,0.681902,0.541159
0.907,0.68716,0.685086,0.543309
0.908,0.690312,0.688271,0.545428
0.909,0.693456,0.691449,0.547773
0.91,0.6966,0.694626,0.550112
0.911,0.699737,0.697798,0.55192
0.912,0.702873,0.700969,0.553734
0.913,0.706001,0.704133,0.555642
0.914,0.709129,0.707296,0.557519
0.915,0.712249,0.710454,0.55913
0.916,0.715368,0.71361,0.56076
0.917,0.71848,0.716759,0.562508
0.918,0.72159,0.719908,0.564196
0.919,0.724692,0.723049,0.565628
0.92,0.727793,0.726189,0.567108
0.921,0.730886,0.729323,0.568746
0.922,0.733977,0.732454,0.570251
0.923,0.73706,0.73558,0.571407
0.924,0.74014,0.738702,0.572707
0.925,0.743214,0.741818,0.574313
0.926,0.746283,0.744931,0.575784
0.927,0.749346,0.748039,0.57702
0.928,0.752405,0.751142,0.578328
0.929,0.755457,0.75424,0.579741
0.93,0.758503,0.757333,0.581013
0.931,0.761544,0.760421,0.582114
0.932,0.764578,0.763503,0.583311
0.933,0.767607,0.766581,0.584605
0.934,0.770629,0.769653,0.58567
0.935,0.773645,0.772719,0.586537
0.936,0.776654,0.775779,0.587475
0.937,0.779657,0.778835,0.588466
0.938,0.782652,0.781883,0.589138
0.939,0.785642,0.784927,0.589616
0.94,0.788623,0.787963,0.590211
0.941,0.791599,0.790995,0.590866
0.942,0.794564,0.794018,0.591275
0.943,0.797526,0.797037,0.591584
0.944,0.800476,0.800047,0.591822
0.945,0.803422,0.803053,0.592038
0.946,0.806356,0.806048,0.592084
0.947,0.809286,0.809041,0.592086
0.948,0.812203,0.812022,0.591926
0.949,0.815117,0.815001,0.591734
0.95,0.818016,0.817966,0.591391
0.951,0.820913,0.82093,0.591027
0.952,0.823793,0.82388,0.590566
0.953,0.826672,0.826828,0.590098
0.954,0.829533,0.829761,0.589412
0.955,0.832393,0.832694,0.588719
0.956,0.835233,0.835609,0.588086
0.957,0.838073,0.838525,0.587451
0.958,0.840893,0.841423,0.586763
0.959,0.843711,0.84432,0.586075
0.96,0.84651,0.847201,0.585395
0.961,0.849306,0.850078,0.584724
0.962,0.852082,0.85294,0.584118
0.963,0.854854,0.855798,0.583574
0.964,0.857607,0.85864,0.583316
0.965,0.860354,0.861478,0.58311
0.966,0.863083,0.864299,0.58308
0.967,0.865804,0.867115,0.583232
0.968,0.868507,0.869915,0.583881
0.969,0.871201,0.872708,0.584496
0.97,0.873876,0.875486,0.585038
0.971,0.876541,0.878255,0.585854
0.972,0.879188,0.881009,0.587169
0.973,0.881823,0.883753,0.588394
0.974,0.88444,0.886483,0.589481
0.975,0.887042,0.889201,0.591022
0.976,0.889627,0.891905,0.593137
0.977,0.892196,0.894595,0.594908
0.978,0.894748,0.897272,0.596311
0.979,0.89728,0.899934,0.598584
0.98,0.899796,0.902582,0.60164
0.981,0.902291,0.905213,0.604444
0.982,0.904769,0.907832,0.607057
0.983,0.907224,0.910431,0.61003
0.984,0.909662,0.913018,0.61323
0.985,0.912073,0.915583,0.616542
0.986,0.914469,0.918137,0.619914
0.987,0.916834,0.920666,0.623676
0.988,0.919185,0.923185,0.627607
0.989,0.9215,0.925676,0.631492
0.99,0.923802,0.928158,0.635362
0.991,0.926064,0.93061,0.638694
0.992,0.928315,0.933053,0.641879
0.993,0.93052,0.935462,0.64581
0.994,0.932715,0.937864,0.649896
0.995,0.934858,0.940225,0.655664
0.996,0.936993,0.94258,0.661681
0.997,0.939068,0.944897,0.675831
0.998,0.941138,0.947211,0.690748
0.999,0.943141,0.949468,0.691222


==> n_512_c_5.csv <==
"arc_length","u_fdm","u_fem","u_ml"
0,0,0,0.00120391
0.001,0.000460538,0.00047133,0.00116298
0.002,0.000951877,0.000965543,0.00116672
0.003,0.00212781,0.00196839,0.00216315
0.004,0.0033413,0.00300766,0.0032472
0.005,0.0049534,0.00443353,0.00526133
0.006,0.0066042,0.00589874,0.00724656
0.007,0.00851597,0.00762917,0.00903693
0.008,0.0104664,0.00940037,0.0107615
0.009,0.0126029,0.0113675,0.0121695
0.01,0.0147776,0.0133757,0.0140043
0.011,0.0170913,0.0155336,0.0173951
0.012,0.0194425,0.0177322,0.0209351
0.013,0.021901,0.0200476,0.0249033
0.014,0.0243959,0.022403,0.0296566
0.015,0.0269755,0.0248513,0.0362298
0.016,0.0295907,0.0273387,0.0421635
0.017,0.0322736,0.0299008,0.0468796
0.018,0.0349912,0.0325011,0.0517517
0.019,0.0377635,0.0351621,0.0568704
0.02,0.0405696,0.0378604,0.0616665
0.021,0.0434204,0.0406082,0.066036
0.022,0.046304,0.0433925,0.0700055
0.023,0.0492242,0.0462173,0.0735304
0.024,0.0521763,0.0490777,0.0776045
0.025,0.0551585,0.0519713,0.0821924
0.026,0.0581718,0.0548996,0.0857284
0.027,0.0612097,0.0578552,0.0884368
0.028,0.064278,0.0608445,0.0922794
0.029,0.0673664,0.0638562,0.0968694
0.03,0.0704844,0.0669008,0.101949
0.031,0.0736186,0.0699636,0.107297
0.032,0.0767818,0.0730585,0.111273
0.033,0.0799581,0.0761679,0.114629
0.034,0.0831626,0.0793087,0.117527
0.035,0.0863774,0.082461,0.120257
0.036,0.0896197,0.0856439,0.12284
0.037,0.0928701,0.0888358,0.125381
0.038,0.0961474,0.0920575,0.127911
0.039,0.0994306,0.095286,0.130439
0.04,0.10274,0.0985436,0.133773
0.041,0.106054,0.101806,0.137238
0.042,0.109393,0.105097,0.139756
0.043,0.112735,0.108391,0.142174
0.044,0.116103,0.111713,0.145803
0.045,0.119471,0.115036,0.149499
0.046,0.122864,0.118386,0.153696
0.047,0.126258,0.121738,0.157872
0.048,0.129675,0.125115,0.161323
0.049,0.133093,0.128493,0.164739
0.05,0.136531,0.131894,0.167736
0.051,0.139971,0.135298,0.170746
0.052,0.14343,0.138721,0.173847
0.053,0.146891,0.142148,0.176975
0.054,0.150369,0.145593,0.180237
0.055,0.15385,0.149042,0.183595
0.056,0.157346,0.152507,0.187322
0.057,0.160846,0.155977,0.190805
0.058,0.164359,0.159461,0.193555
0.059,0.167877,0.162951,0.196819
0.06,0.171406,0.166453,0.201332
0.061,0.17494,0.169961,0.205731
0.062,0.178484,0.17348,0.209904
0.063,0.182033,0.177005,0.21374
0.064,0.185592,0.18054,0.217023
0.065,0.189156,0.184082,0.220192
0.066,0.192728,0.187633,0.223205
0.067,0.196307,0.19119,0.226169
0.068,0.199892,0.194755,0.229075
0.069,0.203483,0.198327,0.23201
0.07,0.20708,0.201906,0.234972
0.071,0.210684,0.205492,0.238133
0.072,0.214293,0.209084,0.241458
0.073,0.217909,0.212683,0.244307
0.074,0.221529,0.216287,0.246831
0.075,0.225155,0.219899,0.249996
0.076,0.228786,0.223515,0.253529
0.077,0.232423,0.227139,0.25724
0.078,0.236063,0.230767,0.261035
0.079,0.23971,0.234402,0.264362
0.08,0.24336,0.23804,0.267511
0.081,0.247017,0.241685,0.270272
0.082,0.250675,0.245334,0.272914
0.083,0.254341,0.24899,0.275682
0.084,0.258008,0.252648,0.278478
0.085,0.261682,0.256313,0.281119
0.086,0.265357,0.25998,0.283733
0.087,0.269039,0.263655,0.286334
0.088,0.272722,0.267331,0.288934
0.089,0.276412,0.271015,0.290919
0.09,0.280102,0.274699,0.292864
0.091,0.283799,0.278391,0.296093
0.092,0.287496,0.282083,0.299349
0.093,0.291199,0.285783,0.302608
0.094,0.294903,0.289483,0.305824
0.095,0.298612,0.29319,0.308431
0.096,0.302323,0.296897,0.311003
0.097,0.306038,0.300611,0.3133
0.098,0.309754,0.304325,0.315617
0.099,0.313475,0.308045,0.318052
0.1,0.317197,0.311767,0.320494
0.101,0.320923,0.315493,0.322961
0.102,0.32465,0.31922,0.32548
0.103,0.328381,0.322952,0.328161
0.104,0.332113,0.326686,0.330737
0.105,0.335848,0.330423,0.333046
0.106,0.339585,0.334162,0.335679
0.107,0.343325,0.337905,0.338984
0.108,0.347066,0.34165,0.342232
0.109,0.35081,0.345397,0.345382
0.11,0.354555,0.349147,0.348506
0.111,0.358303,0.352899,0.351595
0.112,0.362052,0.356653,0.354568
0.113,0.365803,0.36041,0.357401
0.114,0.369555,0.364169,0.360441
0.115,0.373309,0.36793,0.363688
0.116,0.377065,0.371692,0.367054
0.117,0.380822,0.375457,0.370521
0.118,0.384581,0.379224,0.373977
0.119,0.388341,0.382992,0.377424
0.12,0.392102,0.386762,0.380814
0.121,0.395865,0.390534,0.384171
0.122,0.399629,0.394307,0.388255
0.123,0.403393,0.398082,0.3927
0.124,0.407159,0.401859,0.396805
0.125,0.410926,0.405636,0.400774
0.126,0.414694,0.409416,0.404706
0.127,0.418462,0.413196,0.408625
0.128,0.422232,0.416978,0.412026
0.129,0.426002,0.420761,0.415297
0.13,0.429773,0.424545,0.418489
0.131,0.433545,0.42833,0.421665
0.132,0.437317,0.432117,0.424928
0.133,0.44109,0.435904,0.428204
0.134,0.444863,0.439692,0.430874
0.135,0.448636,0.443481,0.433496
0.136,0.45241,0.447271,0.435825
0.137,0.456184,0.451061,0.438148
0.138,0.459959,0.454852,0.440633
0.139,0.463733,0.458644,0.443127
0.14,0.467508,0.462437,0.445766
0.141,0.471283,0.466229,0.448409
0.142,0.475058,0.470023,0.451076
0.143,0.478833,0.473817,0.45374
0.144,0.482607,0.477611,0.456384
0.145,0.486382,0.481406,0.459005
0.146,0.490156,0.4852,0.461524
0.147,0.49393,0.488995,0.464012
0.148,0.497704,0.49279,0.466397
0.149,0.501477,0.496586,0.468784
0.15,0.50525,0.500381,0.471175
0.151,0.509023,0.504176,0.473455
0.152,0.512795,0.507972,0.475496
0.153,0.516566,0.511767,0.477633
0.154,0.520337,0.515562,0.479941
0.155,0.524107,0.519356,0.48206
0.156,0.527876,0.523151,0.483896
0.157,0.531644,0.526945,0.485922
0.158,0.535412,0.530739,0.488183
0.159,0.539178,0.534532,0.49037
0.16,0.542943,0.538325,0.492478
0.161,0.546708,0.542117,0.494652
0.162,0.550471,0.545909,0.496885
0.163,0.554233,0.5497,0.498954
0.164,0.557994,0.55349,0.5009
0.165,0.561753,0.55728,0.502971
0.166,0.565512,0.561069,0.50512
0.167,0.569268,0.564857,0.507122
0.168,0.573024,0.568644,0.509047
0.169,0.576777,0.57243,0.511195
0.17,0.580529,0.576215,0.513435
0.171,0.584279,0.579998,0.515263
0.172,0.588028,0.583782,0.516949
0.173,0.591774,0.587563,0.518956
0.174,0.595519,0.591343,0.521049
0.175,0.599261,0.595122,0.523016
0.176,0.603003,0.5989,0.524958
0.177,0.606741,0.602676,0.527156
0.178,0.610478,0.606451,0.52939
0.179,0.614211,0.610223,0.531231
0.18,0.617944,0.613995,0.533038
0.181,0.621672,0.617765,0.535219
0.182,0.6254,0.621533,0.537415
0.183,0.629124,0.625299,0.539273
0.184,0.632846,0.629064,0.541146
0.185,0.636564,0.632825,0.543341
0.186,0.640281,0.636587,0.545464
0.187,0.643993,0.640344,0.546863
0.188,0.647705,0.644101,0.548389
0.189,0.651411,0.647854,0.550738
0.19,0.655116,0.651606,0.55303
0.191,0.658816,0.655355,0.555057
0.192,0.662514,0.659102,0.557169
0.193,0.666207,0.662846,0.559586
0.194,0.669899,0.666589,0.561873
0.195,0.673585,0.670327,0.563791
0.196,0.677269,0.674064,0.5659
0.197,0.680947,0.677797,0.568442
0.198,0.684623,0.681528,0.570839
0.199,0.688294,0.685256,0.572962
0.2,0.691962,0.688981,0.57541
0.201,0.695624,0.692702,0.578361
0.202,0.699283,0.69642,0.580921
0.203,0.702937,0.700135,0.582969
0.204,0.706586,0.703847,0.58566
0.205,0.710231,0.707555,0.589052
0.206,0.71387,0.711259,0.592029
0.207,0.717505,0.71496,0.594624
0.208,0.721135,0.718657,0.597756
0.209,0.724759,0.722351,0.601303
0.21,0.728377,0.72604,0.604132
0.211,0.731991,0.729726,0.606495
0.212,0.735598,0.733406,0.609755
0.213,0.739201,0.737083,0.613498
0.214,0.742795,0.740755,0.616651
0.215,0.746386,0.744424,0.619541
0.216,0.749967,0.748087,0.623434
0.217,0.753545,0.751747,0.627687
0.218,0.757113,0.755398,0.631003
0.219,0.760677,0.759045,0.634053
0.22,0.76423,0.762687,0.638557
0.221,0.767781,0.766328,0.643376
0.222,0.771319,0.769967,0.647649
0.223,0.774854,0.773606,0.651837
0.224,0.778375,0.777211,0.657008
0.225,0.781895,0.780812,0.662278
0.226,0.785399,0.784407,0.666419
0.227,0.788902,0.788001,0.670502
0.228,0.792387,0.791688,0.675424
0.229,0.795871,0.795367,0.680334
0.23,0.799337,0.798844,0.684831
0.231,0.802801,0.802311,0.689355
0.232,0.806246,0.805654,0.694194
0.233,0.809687,0.809128,0.698945
0.234,0.813103,0.813533,0.703068
0.235,0.816513,0.81771,0.707162
0.236,0.819882,0.820737,0.711104
0.237,0.823224,0.823263,0.715136
0.238,0.826462,0.823897,0.719505
0.239,0.829578,0.827149,0.723821
0.24,0.832336,0.838155,0.72798
0.241,0.834526,0.846732,0.731537
0.242,0.835361,0.849516,0.73366
0.243,0.833607,0.841421,0.732102
0.244,0.826797,0.81207,0.723355
0.245,0.809629,0.819452,0.700815
0.246,0.775678,0.886352,0.655925
0.247,0.714278,0.936357,0.591714
0.248,0.615693,0.963472,0.50133
0.249,0.499298,0.781286,0.416347
0.25,0.362635,0.360915,0.337512
0.251,0.263078,0.145815,0.281724
0.252,0.199056,0.127314,0.24801
0.253,0.165959,0.13014,0.229458
0.254,0.157772,0.150146,0.223122
0.255,0.155815,0.155593,0.220402
0.256,0.158064,0.151209,0.220124
0.257,0.16104,0.153609,0.222292
0.258,0.164425,0.159826,0.225837
0.259,0.167897,0.163654,0.228845
0.26,0.17141,0.166371,0.231604
0.261,0.174943,0.169794,0.235953
0.262,0.178483,0.173484,0.240902
0.263,0.182035,0.177035,0.244253
0.264,0.18559,0.180545,0.247125
0.265,0.189157,0.184082,0.251379
0.266,0.192727,0.187626,0.255954
0.267,0.196307,0.191189,0.259564
0.268,0.19989,0.194755,0.263011
0.269,0.203484,0.198329,0.266815
0.27,0.207079,0.201903,0.27066
0.271,0.210685,0.205492,0.274308
0.272,0.214291,0.209082,0.277943
0.273,0.217909,0.212684,0.282498
0.274,0.221527,0.216286,0.287062
0.275,0.225156,0.2199,0.291438
0.276,0.228785,0.223514,0.295784
0.277,0.232423,0.22714,0.299718
0.278,0.236063,0.230766,0.303688
0.279,0.23971,0.234402,0.307939
0.28,0.24336,0.238039,0.312326
0.281,0.247017,0.241686,0.31745
0.282,0.250675,0.245334,0.322554
0.283,0.254341,0.24899,0.32758
0.284,0.258008,0.252648,0.332312
0.285,0.261682,0.256313,0.336127
0.286,0.265358,0.259981,0.340008
0.287,0.269039,0.263655,0.344054
0.288,0.272723,0.267332,0.348075
0.289,0.276412,0.271015,0.352044
0.29,0.280103,0.2747,0.356041
0.291,0.283798,0.278391,0.360085
0.292,0.287497,0.282084,0.363758
0.293,0.291199,0.285782,0.366908
0.294,0.294904,0.289484,0.37037
0.295,0.298612,0.293189,0.374198
0.296,0.302323,0.296898,0.378017
0.297,0.306038,0.30061,0.381826
0.298,0.309755,0.304326,0.385538
0.299,0.313475,0.308045,0.389167
0.3,0.317198,0.311767,0.392221
0.301,0.320923,0.315492,0.39487
0.302,0.324651,0.319221,0.397554
0.303,0.328381,0.322952,0.400257
0.304,0.332114,0.326686,0.402755
0.305,0.335848,0.330423,0.405154
0.306,0.339586,0.334163,0.407447
0.307,0.343325,0.337905,0.409698
0.308,0.347067,0.34165,0.411561
0.309,0.35081,0.345397,0.413301
0.31,0.354556,0.349147,0.415239
0.311,0.358302,0.352899,0.417226
0.312,0.362052,0.356654,0.419044
0.313,0.365802,0.36041,0.420831
0.314,0.369556,0.364169,0.422336
0.315,0.373309,0.367929,0.423806
0.316,0.377065,0.371693,0.424746
0.317,0.380822,0.375456,0.425646
0.318,0.384581,0.379224,0.426366
0.319,0.388341,0.382991,0.427078
0.32,0.392103,0.386762,0.42764
0.321,0.395865,0.390533,0.428196
0.322,0.399629,0.394307,0.428638
0.323,0.403393,0.398082,0.429062
0.324,0.40716,0.401859,0.429328
0.325,0.410926,0.405636,0.42961
0.326,0.414694,0.409416,0.429986
0.327,0.418462,0.413196,0.430356
0.328,0.422232,0.416978,0.430692
0.329,0.426002,0.420761,0.431048
0.33,0.429773,0.424545,0.431464
0.331,0.433545,0.42833,0.431894
0.332,0.437317,0.432117,0.432361
0.333,0.44109,0.435904,0.432876
0.334,0.444863,0.439692,0.433491
0.335,0.448636,0.443481,0.434196
0.336,0.45241,0.447271,0.435059
0.337,0.456184,0.451061,0.435933
0.338,0.459959,0.454853,0.436824
0.339,0.463733,0.458644,0.437807
0.34,0.467508,0.462437,0.438904
0.341,0.471283,0.46623,0.440041
0.342,0.475058,0.470023,0.44122
0.343,0.478833,0.473817,0.442501
0.344,0.482608,0.477611,0.443872
0.345,0.486382,0.481406,0.445286
0.346,0.490156,0.4852,0.44673
0.347,0.49393,0.488995,0.448299
0.348,0.497704,0.49279,0.449944
0.349,0.501478,0.496586,0.451761
0.35,0.505251,0.500381,0.453667
0.351,0.509023,0.504176,0.455764
0.352,0.512795,0.507972,0.457941
0.353,0.516566,0.511767,0.460219
0.354,0.520337,0.515562,0.462532
0.355,0.524107,0.519356,0.464707
0.356,0.527876,0.523151,0.466847
0.357,0.531644,0.526945,0.46918
0.358,0.535412,0.530739,0.471552
0.359,0.539178,0.534532,0.474065
0.36,0.542944,0.538325,0.476598
0.361,0.546708,0.542117,0.479371
0.362,0.550471,0.545909,0.482164
0.363,0.554233,0.5497,0.484837
0.364,0.557994,0.553491,0.487508
0.365,0.561753,0.55728,0.49055
0.366,0.565512,0.561069,0.493588
0.367,0.569268,0.564856,0.49653
0.368,0.573024,0.568644,0.499509
0.369,0.576777,0.57243,0.502846
0.37,0.580529,0.576215,0.506109
0.371,0.584279,0.579998,0.508907
0.372,0.588028,0.583782,0.511807
0.373,0.591774,0.587563,0.515163
0.374,0.595519,0.591343,0.518395
0.375,0.599262,0.595122,0.521193
0.376,0.603003,0.5989,0.524155
0.377,0.606741,0.602676,0.52757
0.378,0.610478,0.606451,0.530767
0.379,0.614211,0.610224,0.533478
0.38,0.617943,0.613995,0.536289
0.381,0.621673,0.617765,0.539284
0.382,0.6254,0.621533,0.542028
0.383,0.629124,0.625299,0.544389
0.384,0.632846,0.629063,0.547069
0.385,0.636564,0.632826,0.550158
0.386,0.640281,0.636586,0.553066
0.387,0.643994,0.640344,0.555776
0.388,0.647704,0.6441,0.558803
0.389,0.651411,0.647855,0.562117
0.39,0.655115,0.651606,0.56491
0.391,0.658816,0.655355,0.567308
0.392,0.662513,0.659102,0.570356
0.393,0.666208,0.662847,0.573819
0.394,0.669898,0.666588,0.576785
0.395,0.673586,0.670328,0.579487
0.396,0.677268,0.674064,0.582676
0.397,0.680948,0.677798,0.586077
0.398,0.684623,0.681528,0.588708
0.399,0.688295,0.685256,0.591069
0.4,0.691961,0.68898,0.594266
0.401,0.695625,0.692703,0.597693
0.402,0.699282,0.69642,0.60037
0.403,0.702938,0.700136,0.602888
0.404,0.706586,0.703846,0.606329
0.405,0.710232,0.707556,0.609909
0.406,0.71387,0.711259,0.612288
0.407,0.717507,0.714962,0.614551
0.408,0.721134,0.718657,0.618223
0.409,0.724761,0.722352,0.621962
0.41,0.728377,0.72604,0.624849
0.411,0.731993,0.729727,0.627772
0.412,0.735598,0.733406,0.631586
0.413,0.739202,0.737084,0.635297
0.414,0.742795,0.740755,0.637892
0.415,0.746387,0.744424,0.640635
0.416,0.749967,0.748087,0.644388
0.417,0.753545,0.751747,0.648
0.418,0.757113,0.755398,0.650933
0.419,0.760677,0.759046,0.654098
0.42,0.764231,0.762687,0.658118
0.421,0.76778,0.766327,0.661801
0.422,0.771319,0.769968,0.664505
0.423,0.774853,0.7736,0.667585
0.424,0.778376,0.777212,0.671543
0.425,0.781893,0.780815,0.675227
0.426,0.7854,0.7844,0.678386
0.427,0.788899,0.788019,0.681708
0.428,0.792388,0.791694,0.685291
0.429,0.795869,0.795318,0.688636
0.43,0.799338,0.798875,0.691664
0.431,0.802798,0.8023,0.694727
0.432,0.806247,0.805577,0.697832
0.433,0.809683,0.809324,0.701169
0.434,0.813106,0.813513,0.704725
0.435,0.816507,0.817443,0.708103
0.436,0.819889,0.821167,0.711341
0.437,0.823208,0.82288,0.714116
0.438,0.826487,0.823256,0.716585
0.439,0.829529,0.828773,0.718589
0.44,0.832441,0.837134,0.720336
0.441,0.834354,0.845843,0.720717
0.442,0.835812,0.85471,0.720476
0.443,0.833016,0.836084,0.708791
0.444,0.828647,0.807286,0.692872
0.445,0.807695,0.830984,0.645006
0.446,0.781874,0.870096,0.587757
0.447,0.709008,0.943047,0.504824
0.448,0.62554,1.02362,0.416103
0.449,0.494875,0.718287,0.353382
0.45,0.356474,0.34968,0.294926
0.451,0.268891,0.202975,0.269632
0.452,0.18682,0.0803354,0.247935
0.453,0.168975,0.118663,0.243246
0.454,0.15485,0.166316,0.239543
0.455,0.156188,0.156607,0.240487
0.456,0.157766,0.146767,0.241563
0.457,0.161075,0.153912,0.245041
0.458,0.164398,0.160728,0.248412
0.459,0.167901,0.163442,0.250434
0.46,0.171407,0.166262,0.252665
0.461,0.174944,0.169871,0.256456
0.462,0.178482,0.17347,0.260028
0.463,0.182035,0.177016,0.262454
0.464,0.18559,0.180558,0.26508
0.465,0.189157,0.184085,0.26849
0.466,0.192727,0.187622,0.271659
0.467,0.196307,0.191189,0.274092
0.468,0.199891,0.194757,0.276965
0.469,0.203484,0.198328,0.280914
0.47,0.20708,0.201905,0.284628
0.471,0.210684,0.205492,0.287869
0.472,0.214293,0.209084,0.291085
0.473,0.217909,0.212683,0.294257
0.474,0.221529,0.216288,0.297457
0.475,0.225155,0.219899,0.300694
0.476,0.228786,0.223516,0.304139
0.477,0.232423,0.227139,0.307825
0.478,0.236064,0.230767,0.311565
0.479,0.23971,0.234401,0.315358
0.48,0.243361,0.238041,0.318817
0.481,0.247016,0.241685,0.322
0.482,0.250676,0.245335,0.325501
0.483,0.25434,0.248989,0.329223
0.484,0.258009,0.252649,0.333178
0.485,0.261681,0.256312,0.337267
0.486,0.265359,0.259982,0.341406
0.487,0.269038,0.263654,0.345568
0.488,0.272724,0.267333,0.34904
0.489,0.276411,0.271014,0.352243
0.49,0.280103,0.274701,0.355617
0.491,0.283798,0.27839,0.359044
0.492,0.287497,0.282085,0.362489
0.493,0.291198,0.285781,0.365937
0.494,0.294904,0.289484,0.369477
0.495,0.298611,0.293188,0.373034
0.496,0.302324,0.296898,0.375913
0.497,0.306037,0.300609,0.37871
0.498,0.309755,0.304326,0.382074
0.499,0.313474,0.308044,0.385478
0.5,0.317198,0.311768,0.38892
0.501,0.320922,0.315491,0.392363
0.502,0.324651,0.319221,0.3958
0.503,0.32838,0.322951,0.399186
0.504,0.332114,0.326687,0.401823
0.505,0.335848,0.330422,0.404476
0.506,0.339586,0.334163,0.407261
0.507,0.343324,0.337904,0.41004
0.508,0.347067,0.34165,0.412793
0.509,0.35081,0.345397,0.415521
0.51,0.354556,0.349147,0.418147
0.511,0.358302,0.352899,0.42067
0.512,0.362052,0.356654,0.422861
0.513,0.365803,0.36041,0.425079
0.514,0.369556,0.364169,0.427369
0.515,0.373309,0.367929,0.429707
0.516,0.377065,0.371692,0.432142
0.517,0.380823,0.375457,0.434416
0.518,0.384581,0.379224,0.436407
0.519,0.388341,0.382992,0.43828
0.52,0.392102,0.386762,0.439982
0.521,0.395865,0.390534,0.441608
0.522,0.399629,0.394307,0.443142
0.523,0.403394,0.398082,0.444715
0.524,0.407159,0.401859,0.446328
0.525,0.410926,0.405637,0.447931
0.526,0.414694,0.409416,0.449527
0.527,0.418463,0.413196,0.451016
0.528,0.422232,0.416978,0.452428
0.529,0.426002,0.420761,0.453846
0.53,0.429773,0.424545,0.455266
0.531,0.433545,0.428331,0.45663
0.532,0.437317,0.432117,0.457966
0.533,0.44109,0.435904,0.459315
0.534,0.444863,0.439692,0.46067
0.535,0.448636,0.443481,0.461882
0.536,0.45241,0.447271,0.463048
0.537,0.456185,0.451061,0.464223
0.538,0.459959,0.454852,0.465401
0.539,0.463733,0.458644,0.466603
0.54,0.467508,0.462437,0.46781
0.541,0.471283,0.46623,0.468997
0.542,0.475058,0.470023,0.470182
0.543,0.478833,0.473817,0.471272
0.544,0.482607,0.477611,0.472355
0.545,0.486382,0.481406,0.473526
0.546,0.490156,0.4852,0.4747
0.547,0.49393,0.488995,0.475823
0.548,0.497704,0.49279,0.476959
0.549,0.501478,0.496586,0.478317
0.55,0.505251,0.500381,0.479671
0.551,0.509023,0.504176,0.480992
0.552,0.512795,0.507972,0.482334
0.553,0.516566,0.511767,0.483803
0.554,0.520337,0.515562,0.485298
0.555,0.524107,0.519356,0.486907
0.556,0.527876,0.523151,0.488563
0.557,0.531644,0.526945,0.490382
0.558,0.535412,0.530739,0.492175
0.559,0.539178,0.534532,0.4939
0.56,0.542944,0.538325,0.495752
0.561,0.546708,0.542117,0.497882
0.562,0.550471,0.545909,0.499903
0.563,0.554233,0.5497,0.501726
0.564,0.557994,0.55349,0.503784
0.565,0.561754,0.55728,0.506199
0.566,0.565512,0.561069,0.508546
0.567,0.569268,0.564857,0.510808
0.568,0.573024,0.568644,0.513268
0.569,0.576777,0.57243,0.515938
0.57,0.580529,0.576215,0.518491
0.571,0.584279,0.579999,0.520942
0.572,0.588027,0.583781,0.523679
0.573,0.591774,0.587563,0.526633
0.574,0.595519,0.591343,0.529357
0.575,0.599262,0.595122,0.531939
0.576,0.603002,0.5989,0.534831
0.577,0.606741,0.602676,0.537883
0.578,0.610477,0.60645,0.54037
0.579,0.614212,0.610224,0.542615
0.58,0.617943,0.613995,0.545322
0.581,0.621673,0.617765,0.548188
0.582,0.625399,0.621533,0.550768
0.583,0.629125,0.6253,0.55327
0.584,0.632845,0.629063,0.556068
0.585,0.636565,0.632826,0.558926
0.586,0.64028,0.636586,0.561219
0.587,0.643995,0.640345,0.563429
0.588,0.647704,0.6441,0.566154
0.589,0.651412,0.647855,0.568925
0.59,0.655115,0.651606,0.571005
0.591,0.658818,0.655356,0.573057
0.592,0.662513,0.659102,0.575821
0.593,0.666209,0.662847,0.578542
0.594,0.669898,0.666588,0.580346
0.595,0.673586,0.670328,0.582259
0.596,0.677268,0.674064,0.585309
0.597,0.680949,0.677798,0.588263
0.598,0.684622,0.681528,0.59059
0.599,0.688295,0.685256,0.593019
0.6,0.691961,0.68898,0.595932
0.601,0.695625,0.692703,0.598653
0.602,0.699282,0.69642,0.600677
0.603,0.702937,0.700136,0.6029
0.604,0.706586,0.703847,0.605689
0.605,0.710231,0.707556,0.608248
0.606,0.71387,0.711259,0.610276
0.607,0.717506,0.714961,0.612568
0.608,0.721135,0.718657,0.615359
0.609,0.724759,0.722351,0.617754
0.61,0.728378,0.72604,0.61953
0.611,0.731991,0.729726,0.621809
0.612,0.735599,0.733406,0.624748
0.613,0.7392,0.737083,0.627365
0.614,0.742796,0.740755,0.629627
0.615,0.746385,0.744423,0.632227
0.616,0.749968,0.748087,0.635142
0.617,0.753544,0.751746,0.63748
0.618,0.757114,0.755399,0.639369
0.619,0.760676,0.759045,0.641801
0.62,0.764232,0.762687,0.644588
0.621,0.767779,0.766328,0.646947
0.622,0.77132,0.769969,0.649071
0.623,0.774851,0.773597,0.651758
0.624,0.778378,0.777219,0.654695
0.625,0.781892,0.780811,0.656733
0.626,0.785402,0.784393,0.658444
0.627,0.788898,0.788031,0.660778
0.628,0.79239,0.791686,0.663291
0.629,0.795867,0.795313,0.665353
0.63,0.799341,0.798934,0.667317
0.631,0.802797,0.802255,0.669484
0.632,0.80625,0.805529,0.671683
0.633,0.809682,0.809399,0.673596
0.634,0.813111,0.813329,0.675478
0.635,0.816506,0.817528,0.677215
0.636,0.819898,0.821741,0.678944
0.637,0.823209,0.822449,0.680554
0.638,0.826508,0.823305,0.682157
0.639,0.829537,0.828949,0.68362
0.64,0.83248,0.835128,0.68502
0.641,0.834409,0.847595,0.685676
0.642,0.8358,0.855745,0.686239
0.643,0.833301,0.832642,0.686131
0.644,0.828046,0.815422,0.685794
0.645,0.808783,0.828096,0.684293
0.646,0.779233,0.85993,0.68039
0.647,0.710375,0.96497,0.66731
0.648,0.625096,0.975125,0.647099
0.649,0.490685,0.701475,0.605552
0.65,0.366329,0.436632,0.556624
0.651,0.266159,0.192969,0.489931
0.652,0.192161,0.0556303,0.428085
0.653,0.16972,0.127754,0.375785
0.654,0.155944,0.167154,0.334352
0.655,0.156325,0.153091,0.310674
0.656,0.157893,0.147946,0.295039
0.657,0.161084,0.154978,0.290392
0.658,0.164413,0.160156,0.28755
0.659,0.1679,0.163208,0.28678
0.66,0.171411,0.166457,0.287701
0.661,0.174943,0.169896,0.290255
0.662,0.178484,0.173423,0.291789
0.663,0.182034,0.177022,0.292494
0.664,0.185592,0.180568,0.294226
0.665,0.189156,0.184078,0.296659
0.666,0.192729,0.187624,0.298349
0.667,0.196306,0.19119,0.299619
0.668,0.199892,0.194758,0.301587
0.669,0.203482,0.198326,0.303883
0.67,0.207081,0.201906,0.305473
0.671,0.210683,0.205491,0.306794
0.672,0.214294,0.209085,0.309138
0.673,0.217907,0.212682,0.311793
0.674,0.22153,0.216289,0.314042
0.675,0.225154,0.219898,0.316195
0.676,0.228787,0.223517,0.318194
0.677,0.232421,0.227137,0.320166
0.678,0.236064,0.230768,0.322251
0.679,0.239709,0.2344,0.324349
0.68,0.243361,0.238041,0.326851
0.681,0.247015,0.241683,0.32938
0.682,0.250677,0.245335,0.331922
0.683,0.254339,0.248988,0.334454
0.684,0.25801,0.252649,0.336569
0.685,0.261681,0.256312,0.338696
0.686,0.265359,0.259982,0.340986
0.687,0.269038,0.263654,0.343355
0.688,0.272724,0.267333,0.346352
0.689,0.276411,0.271013,0.349304
0.69,0.280104,0.274701,0.352006
0.691,0.283798,0.27839,0.354597
0.692,0.287497,0.282085,0.356738
0.693,0.291198,0.285782,0.358901
0.694,0.294904,0.289484,0.361131
0.695,0.298612,0.293189,0.36339
0.696,0.302324,0.296898,0.365719
0.697,0.306037,0.30061,0.368034
0.698,0.309755,0.304326,0.370322
0.699,0.313475,0.308045,0.372428
0.7,0.317198,0.311767,0.374222
0.701,0.320923,0.315492,0.376092
0.702,0.324651,0.319221,0.378072
0.703,0.328381,0.322952,0.380193
0.704,0.332114,0.326686,0.382482
0.705,0.335848,0.330423,0.384722
0.706,0.339586,0.334163,0.38691
0.707,0.343325,0.337905,0.388779
0.708,0.347067,0.34165,0.390377
0.709,0.35081,0.345398,0.392056
0.71,0.354555,0.349147,0.393793
0.711,0.358303,0.352899,0.395532
0.712,0.362052,0.356653,0.397272
0.713,0.365803,0.36041,0.399104
0.714,0.369555,0.364169,0.400983
0.715,0.37331,0.36793,0.402598
0.716,0.377065,0.371692,0.404109
0.717,0.380823,0.375457,0.405789
0.718,0.384581,0.379223,0.407524
0.719,0.388341,0.382992,0.409508
0.72,0.392102,0.386762,0.411555
0.721,0.395865,0.390534,0.413489
0.722,0.399629,0.394307,0.415403
0.723,0.403394,0.398082,0.417067
0.724,0.407159,0.401858,0.4187
0.725,0.410927,0.405637,0.420369
0.726,0.414694,0.409415,0.42204
0.727,0.418463,0.413197,0.423935
0.728,0.422232,0.416978,0.425833
0.729,0.426003,0.420761,0.427611
0.73,0.429773,0.424545,0.429387
0.731,0.433545,0.428331,0.43113
0.732,0.437317,0.432117,0.432881
0.733,0.44109,0.435904,0.434707
0.734,0.444863,0.439692,0.43657
0.735,0.448637,0.443481,0.438651
0.736,0.45241,0.447271,0.440679
0.737,0.456185,0.451061,0.442476
0.738,0.459959,0.454852,0.444261
0.739,0.463734,0.458645,0.446
0.74,0.467508,0.462437,0.447792
0.741,0.471283,0.46623,0.449726
0.742,0.475058,0.470023,0.451844
0.743,0.478833,0.473817,0.454362
0.744,0.482608,0.477611,0.456887
0.745,0.486382,0.481406,0.459425
0.746,0.490156,0.485201,0.461827
0.747,0.49393,0.488995,0.464028
0.748,0.497704,0.492791,0.466296
0.749,0.501478,0.496586,0.46865
0.75,0.505251,0.500381,0.471
0.751,0.509023,0.504176,0.473344
0.752,0.512795,0.507972,0.475802
0.753,0.516566,0.511767,0.478361
0.754,0.520337,0.515562,0.480641
0.755,0.524107,0.519356,0.482715
0.756,0.527876,0.523151,0.484978
0.757,0.531644,0.526945,0.487357
0.758,0.535412,0.530739,0.489778
0.759,0.539178,0.534532,0.49222
0.76,0.542944,0.538325,0.494916
0.761,0.546708,0.542117,0.497718
0.762,0.550471,0.545909,0.50022
0.763,0.554234,0.5497,0.502619
0.764,0.557994,0.55349,0.50543
0.765,0.561754,0.55728,0.50835
0.766,0.565511,0.561069,0.510967
0.767,0.569269,0.564857,0.513523
0.768,0.573023,0.568644,0.516629
0.769,0.576778,0.57243,0.519811
0.77,0.580529,0.576215,0.522563
0.771,0.58428,0.579999,0.525277
0.772,0.588028,0.583781,0.528419
0.773,0.591775,0.587564,0.531574
0.774,0.595519,0.591343,0.534132
0.775,0.599262,0.595123,0.536704
0.776,0.603002,0.5989,0.53956
0.777,0.606742,0.602677,0.542352
0.778,0.610477,0.60645,0.544513
0.779,0.614212,0.610224,0.546763
0.78,0.617943,0.613995,0.549583
0.781,0.621673,0.617765,0.552276
0.782,0.625399,0.621533,0.55439
0.783,0.629124,0.625299,0.556717
0.784,0.632845,0.629063,0.55979
0.785,0.636565,0.632826,0.562672
0.786,0.640281,0.636586,0.565021
0.787,0.643994,0.640345,0.567501
0.788,0.647704,0.6441,0.57028
0.789,0.651412,0.647855,0.57277
0.79,0.655115,0.651606,0.574724
0.791,0.658817,0.655356,0.576965
0.792,0.662514,0.659102,0.57965
0.793,0.666208,0.662847,0.582051
0.794,0.669898,0.666588,0.584088
0.795,0.673585,0.670328,0.586473
0.796,0.677268,0.674064,0.589236
0.797,0.680948,0.677797,0.591508
0.798,0.684623,0.681528,0.593333
0.799,0.688294,0.685256,0.595743
0.8,0.691962,0.688981,0.598602
0.801,0.695624,0.692702,0.601022
0.802,0.699283,0.696421,0.60316
0.803,0.702937,0.700135,0.605624
0.804,0.706587,0.703847,0.608262
0.805,0.710231,0.707555,0.610308
0.806,0.713871,0.71126,0.612096
0.807,0.717505,0.71496,0.614433
0.808,0.721136,0.718658,0.616967
0.809,0.724759,0.722351,0.618913
0.81,0.728379,0.726041,0.620694
0.811,0.731991,0.729725,0.62303
0.812,0.7356,0.733407,0.625484
0.813,0.7392,0.737082,0.626954
0.814,0.742798,0.740756,0.628273
0.815,0.746384,0.744423,0.630531
0.816,0.74997,0.748089,0.632883
0.817,0.753543,0.751745,0.634652
0.818,0.757116,0.755401,0.636391
0.819,0.760675,0.759044,0.638607
0.82,0.764234,0.762687,0.640791
0.821,0.767778,0.766328,0.642127
0.822,0.771322,0.769968,0.643516
0.823,0.774851,0.773598,0.645495
0.824,0.778379,0.777222,0.647413
0.825,0.781892,0.780807,0.648906
0.826,0.785402,0.7844,0.650475
0.827,0.788898,0.788031,0.652417
0.828,0.79239,0.791669,0.65419
0.829,0.795868,0.795333,0.655335
0.83,0.79934,0.798909,0.656581
0.831,0.802797,0.802228,0.658123
0.832,0.806248,0.805656,0.65957
0.833,0.809683,0.809338,0.660793
0.834,0.813106,0.813288,0.662062
0.835,0.816508,0.81776,0.663423
0.836,0.819884,0.821036,0.664654
0.837,0.823218,0.82239,0.665676
0.838,0.82646,0.824573,0.666588
0.839,0.829578,0.827872,0.667354
0.84,0.832305,0.836053,0.668097
0.841,0.83459,0.849749,0.668817
0.842,0.835153,0.848952,0.669245
0.843,0.834081,0.834387,0.669396
0.844,0.825791,0.823058,0.669266
0.845,0.811733,0.814314,0.66891
0.846,0.772853,0.874393,0.668064
0.847,0.71735,0.980561,0.666891
0.848,0.616897,0.91502,0.66511
0.849,0.491373,0.753708,0.662991
0.85,0.372055,0.463059,0.656112
0.851,0.255602,0.112959,0.647044
0.852,0.199516,0.0741169,0.625853
0.853,0.165977,0.151532,0.600134
0.854,0.157226,0.160146,0.557109
0.855,0.155833,0.148334,0.508944
0.856,0.158021,0.150345,0.457215
0.857,0.161025,0.15551,0.404671
0.858,0.164426,0.159519,0.368427
0.859,0.167892,0.163335,0.334899
0.86,0.171413,0.166589,0.322284
0.861,0.17494,0.16978,0.311987
0.862,0.178485,0.17341,0.30791
0.863,0.182032,0.177067,0.304207
0.864,0.185593,0.180565,0.304525
0.865,0.189155,0.184064,0.304866
0.866,0.192729,0.187627,0.304173
0.867,0.196305,0.191191,0.303591
0.868,0.199893,0.194757,0.304428
0.869,0.203482,0.198326,0.305153
0.87,0.207081,0.201907,0.30501
0.871,0.210683,0.20549,0.305077
0.872,0.214294,0.209085,0.306263
0.873,0.217907,0.212682,0.307231
0.874,0.22153,0.216289,0.307339
0.875,0.225154,0.219898,0.307822
0.876,0.228787,0.223517,0.309463
0.877,0.232422,0.227138,0.310932
0.878,0.236064,0.230768,0.311978
0.879,0.23971,0.234401,0.313161
0.88,0.243361,0.238041,0.314621
0.881,0.247016,0.241685,0.315979
0.882,0.250676,0.245335,0.317167
0.883,0.254341,0.248989,0.318651
0.884,0.258009,0.252649,0.320548
0.885,0.261682,0.256313,0.322415
0.886,0.265358,0.259982,0.324247
0.887,0.269039,0.263655,0.326019
0.888,0.272723,0.267333,0.327732
0.889,0.276412,0.271015,0.329633
0.89,0.280103,0.2747,0.331688
0.891,0.283798,0.278391,0.334065
0.892,0.287497,0.282084,0.336666
0.893,0.291199,0.285783,0.339295
0.894,0.294904,0.289484,0.341941
0.895,0.298612,0.29319,0.344276
0.896,0.302323,0.296898,0.34646
0.897,0.306038,0.300611,0.34887
0.898,0.309755,0.304326,0.351367
0.899,0.313475,0.308045,0.354008
0.9,0.317197,0.311767,0.356694
0.901,0.320923,0.315493,0.359433
0.902,0.32465,0.31922,0.362183
0.903,0.328381,0.322953,0.36454
0.904,0.332113,0.326686,0.366825
0.905,0.335849,0.330424,0.369331
0.906,0.339585,0.334162,0.371865
0.907,0.343325,0.337906,0.374932
0.908,0.347066,0.341649,0.378038
0.909,0.35081,0.345398,0.381039
0.91,0.354555,0.349146,0.384025
0.911,0.358303,0.3529,0.386365
0.912,0.362052,0.356653,0.388713
0.913,0.365803,0.36041,0.391165
0.914,0.369555,0.364168,0.393627
0.915,0.37331,0.36793,0.396183
0.916,0.377065,0.371692,0.398754
0.917,0.380823,0.375457,0.40141
0.918,0.384581,0.379223,0.403975
0.919,0.388341,0.382992,0.406161
0.92,0.392103,0.386762,0.408406
0.921,0.395865,0.390534,0.410845
0.922,0.399629,0.394307,0.413362
0.923,0.403394,0.398082,0.416081
0.924,0.407159,0.401859,0.418726
0.925,0.410927,0.405637,0.421213
0.926,0.414694,0.409416,0.423557
0.927,0.418463,0.413197,0.425653
0.928,0.422232,0.416978,0.427755
0.929,0.426003,0.420761,0.429863
0.93,0.429774,0.424545,0.432086
0.931,0.433545,0.428331,0.434447
0.932,0.437317,0.432117,0.436679
0.933,0.44109,0.435904,0.438779
0.934,0.444863,0.439692,0.440692
0.935,0.448637,0.443481,0.442442
0.936,0.45241,0.447271,0.444262
0.937,0.456185,0.451061,0.446131
0.938,0.459959,0.454853,0.448403
0.939,0.463734,0.458644,0.450919
0.94,0.467508,0.462437,0.453493
0.941,0.471283,0.46623,0.456096
0.942,0.475058,0.470023,0.458332
0.943,0.478833,0.473817,0.460419
0.944,0.482608,0.477611,0.46259
0.945,0.486382,0.481406,0.464789
0.946,0.490156,0.485201,0.46708
0.947,0.493931,0.488995,0.469395
0.948,0.497704,0.492791,0.471694
0.949,0.501478,0.496586,0.473991
0.95,0.505251,0.500381,0.475892
0.951,0.509023,0.504176,0.47774
0.952,0.512795,0.507972,0.479656
0.953,0.516567,0.511767,0.481578
0.954,0.520337,0.515562,0.48339
0.955,0.524107,0.519357,0.485201
0.956,0.527876,0.523151,0.487282
0.957,0.531645,0.526945,0.489351
0.958,0.535412,0.530739,0.491205
0.959,0.539179,0.534532,0.493088
0.96,0.542944,0.538325,0.495228
0.961,0.546708,0.542117,0.497351
0.962,0.550471,0.545909,0.499362
0.963,0.554234,0.5497,0.501458
0.964,0.557994,0.55349,0.503936
0.965,0.561754,0.55728,0.506343
0.966,0.565512,0.561069,0.508506
0.967,0.569269,0.564857,0.510845
0.968,0.573023,0.568644,0.513667
0.969,0.576777,0.57243,0.516484
0.97,0.580529,0.576215,0.519288
0.971,0.584279,0.579999,0.522315
0.972,0.588028,0.583782,0.525745
0.973,0.591775,0.587563,0.528987
0.974,0.595519,0.591343,0.531946
0.975,0.599262,0.595122,0.535011
0.976,0.603003,0.5989,0.538214
0.977,0.606741,0.602676,0.540947
0.978,0.610478,0.606451,0.543179
0.979,0.614212,0.610224,0.545717
0.98,0.617944,0.613995,0.548531
0.981,0.621673,0.617765,0.550841
0.982,0.6254,0.621533,0.552772
0.983,0.629124,0.625299,0.555295
0.984,0.632846,0.629064,0.558191
0.985,0.636565,0.632826,0.560777
0.986,0.640281,0.636586,0.5632
0.987,0.643994,0.640344,0.565978
0.988,0.647705,0.644101,0.568908
0.989,0.651411,0.647854,0.571176
0.99,0.655116,0.651607,0.573212
0.991,0.658816,0.655355,0.575435
0.992,0.662515,0.659103,0.577709
0.993,0.666207,0.662846,0.580382
0.994,0.669899,0.666589,0.583138
0.995,0.673585,0.670327,0.587325
0.996,0.67727,0.674064,0.591724
0.997,0.680947,0.677798,0.603549
0.998,0.684624,0.681532,0.616073
0.999,0.688294,0.685253,0.616716


==> norms_table.csv <==
N,C,u_norm_ml,u_norm_fdm,u_norm_fem,err_ml,err_fem
512,3,0.506,0.570,0.570,0.134,0.007
512,5,0.495,0.527,0.527,0.077,0.009
512,10,0.497,0.493,0.493,0.038,0.013
512,13,0.507,0.493,0.493,0.043,0.016
1024,3,0.544,0.570,0.570,0.063,0.004
